Rovibrational computations for He$_2^+$ X $\Sigma_\mathrm{u}^+$ including non-adiabatic, relativistic and QED corrections

We report the potential energy curve, the diagonal Born-Oppenheimer, non-adiabatic mass, relativistic, and leading-order QED corrections for the ground electronic state of the helium dimer cation; the higher-order QED and finite-nuclear size effects are also estimated. The computations are carried out with an improved error control and over a much broader configuration range compared to earlier work [D. Ferenc, V. I. Korobov, and E. M\'atyus, Phys. Rev. Lett. 125, 213001 (2020)]. As a result, all rovibrational bound states are reported with an estimated accuracy of 0.005 cm$^{-1}$.

==> He2p_SOM_data/SOM_all_bound_states_Xp.txt <==
Supplementary Material to 
Rovibrational computations for the He2+ X Sigma_u^+ state including non-adiabatic, relativistic and QED corrections by Edit Mátyus and Ádám Margócsy (15 October 2025)

All values in cm-1, referenced to the corrected PEC’s dissociation energy, 
E_diss=-4.9032016758 Eh .	

Although calculable from the values listed in this file, for future reference, we also give here the physically allowed ground-state energy: E(0,1)=-4.990 232 696 6 (100) Eh (the estimated uncertainty is dominated by the BO PEC convergence error).



v\N	     0	         1	         3	         5	         7	         9	        11
0	-19115.3012	-19101.1012	-19030.1635	-18902.7373	-18719.2695	-18480.4016	-18186.9655
1	-17486.9178	-17473.1696	-17404.4909	-17281.1313	-17103.5383	-16872.3540	-16588.4119
2	-15928.7843	-15915.4930	-15849.0991	-15729.8526	-15558.2015	-15334.7896	-15060.4517
3	-14440.9965	-14428.1676	-14364.0858	-14249.0015	-14083.3641	-13867.8187	-13603.2025
4	-13023.6776	-13011.3169	-12949.5764	-12838.7072	-12679.1600	-12471.5824	-12216.8144
5	-11676.9840	-11665.0978	-11605.7299	-11499.1328	-11345.7589	-11146.2586	-10901.4763
6	-10401.1112	-10389.7064	-10332.7456	-10230.4827	-10083.3726	-9892.0697	-9657.4237
7	-9196.3014	-9185.3855	-9130.8695	-9033.0091	-8892.2627	-8709.2895	-8484.9465
8	-8062.8502	-8052.4314	-8000.4021	-7907.0201	-7772.7481	-7598.2522	-7384.3983
9	-7001.1144	-6991.2022	-6941.7063	-6852.8876	-6725.2145	-6559.3614	-6356.2062
10	-6011.5210	-6002.1258	-5955.2160	-5871.0565	-5750.1228	-5593.1002	-5400.8820
11	-5094.5745	-5085.7083	-5041.4446	-4962.0533	-4848.0191	-4700.0416	-4519.0334
12	-4250.8661	-4242.5426	-4200.9936	-4126.4955	-4019.5452	-3880.8599	-3711.3777
13	-3481.0808	-3473.3156	-3434.5608	-3365.1008	-3265.4477	-3136.3425	-2978.7560
14	-2786.0037	-2778.8153	-2742.9471	-2678.6943	-2586.5890	-2467.4025	-2322.1486
15	-2166.5236	-2159.9336	-2127.0612	-2068.2154	-1983.9547	-1875.0906	-1742.6941
16	-1623.6300	-1617.6644	-1587.9179	-1534.7184	-1458.6594	-1360.6067	-1241.7095
17	-1158.3985	-1153.0884	-1126.6257	-1079.3638	-1011.9442	-925.3084	-820.7159
18	-771.9483	-767.3322	-744.3487	-703.3867	-645.1570	-570.7107	-481.4737
19	-465.3366	-461.4634	-442.2067	-408.0094	-359.6870	-298.4642	-226.0430
20	-239.2788	-236.2116	-221.0064	-194.1936	-156.7670	-110.2679	-56.9712
21	-93.2815	-91.1033	-80.3808	-61.8110	-36.7625	-7.6157
22	-22.1387	-20.9234	-15.0883	-5.6979
23	-2.9123	    -2.4498	    -0.4491
24	-0.0867	    -0.0069

v\N	    13	        15	        17	        19	        21	        23	        25
0	-17839.9785	-17440.6366	-16990.3080	-16490.5248	-15942.9749	-15349.4939	-14712.0563
1	-16252.7308	-15866.5090	-15431.1176	-14948.0927	-14419.1274	-13846.0639	-13230.8852
2	-14736.2090	-14363.2629	-13942.9886	-13476.9274	-12966.7793	-12414.3953	-11821.7699
3	-13290.5399	-12931.0364	-12526.0726	-12077.1968	-11586.1181	-11054.6993	-10484.9499
4	-11915.8847	-11570.0044	-11180.5612	-10749.1127	-10277.3800	-9767.2411	-9220.7250
5	-10612.4461	-10280.3863	-9906.6941	-9492.9394	-9040.8588	-8552.3502	-8029.4678
6	-9380.4760	-9062.4544	-8704.7686	-8309.0041	-7876.9179	-7410.4335	-6911.6379
7	-8220.2844	-7916.5437	-7575.1497	-7197.7086	-6786.0034	-6341.9911	-5867.8007
8	-7132.2494	-6843.0620	-6518.2822	-6159.5426	-5768.6600	-5347.6342	-4898.6495
9	-6116.8278	-5842.5031	-5534.7051	-5195.1003	-4825.5494	-4428.1081	-4005.0327
10	-5174.5672	-4915.4597	-4625.0665	-4305.0987	-3957.4736	-3584.3205	-3187.9906
11	-4306.1200	-4062.6394	-3790.1436	-3490.4011	-3165.4041	-2817.3791	-2448.8053
12	-3512.2582	-3284.8840	-3030.8653	-2752.0469	-2450.5206	-2128.6444	-1789.0739
13	-2793.8917	-2583.1913	-2348.3422	-2091.2914	-1814.2662	-1519.8080	-1210.8248
14	-2152.0896	-1958.7451	-1743.9072	-1509.6635	-1258.4326	-993.0222	-716.7235
15	-1588.1063	-1412.9538	-1219.1746	-1009.0572	-785.3045	-551.1396	-310.4957
16	-1103.4178	-947.5103	-776.1382	-591.8968	-397.9486	-198.2505
17	-699.7755	-564.4943	-417.3611	-261.4943	-100.9328
18	-379.3030	-266.5879	-146.4384	-23.0997
19	-144.7313	-57.7138
20	-0.3738

v\N	    27	        29	        31	        33	        35	        37	       39
0	-14032.7669	-13313.8532	-12557.6577	-11766.6316	-10943.3290	-10090.4029	-9210.6028
1	-12575.7074	-11882.7723	-11154.4407	-10393.1872	-9601.5957	-8782.3574	-7938.2703
2	-11191.0338	-10524.4475	-9824.3958	-9093.3837	-8334.0340	-7549.0871	-6741.4044
3	-9879.0195	-9239.1932	-8567.8868	-7867.6446	-7141.1400	-6391.1778	-5620.7021
4	-8640.0064	-8027.4016	-7385.3668	-6716.4978	-6023.5334	-5309.3629	-4577.0397
5	-7474.4184	-6889.5595	-6277.3993	-5640.6005	-4981.9880	-4304.5627	-3611.5242
6	-6382.7795	-5826.2689	-5244.6825	-4640.7706	-4017.4719	-3377.9371	-2725.5655
7	-5365.7351	-4838.2739	-4288.0830	-3718.0290	-3131.2037	-2530.9625	-1920.9843
8	-4424.0792	-3926.4943	-3408.6794	-2873.6578	-2324.7318	-1765.5450	-1200.1840
9	-3558.7895	-3092.0711	-2607.8229	-2109.2848	-1600.0571	-1084.2076	-566.4523
10	-2771.0749	-2336.4312	-1887.2284	-1427.0159	-959.8373	-490.4254	-24.5641
11	-2062.4440	-1661.3846	-1249.1188	-829.6622	-407.7671
12	-1434.8114	-1069.2850	-696.4811	-321.1791
13	-890.6772	-563.3240	-233.5877
14	-433.4749	-148.1704
15	-68.3888

v\N	   41	       43	       45	       47	       49	       51	       53	      55	      57
0	-8306.7745	-7381.8626	-6438.9158	-5481.0976	-4511.7023	-3534.1790	-2552.1676	-1569.5527	-590.5450
1	-7072.2420	-6187.2962	-5286.5840	-4373.4013	-3451.2165	-2523.7107	-1594.8403	-668.9325
2	-5913.9745	-5069.9259	-4212.5457	-3345.3097	-2471.9269	-1596.4088	-723.1778
3	-4832.8087	-4030.7656	-3218.0448	-2398.3711	-1575.7963	-754.8199
4	-3829.8027	-3071.1096	-2304.6890	-1534.6207	-765.4654	-2.4861
5	-2906.3061	-2192.6302	-1474.5922	-756.8015	-44.6204
6	-2064.0620	-1397.5282	-730.6109	-68.7609
7	-1305.3670	-688.7863	-76.7745
8	-633.3464	-70.6436
9	-52.4840


==> He2p_SOM_data/Xp2250_AS.txt <==
0.30  0.498666337369524
0.35  1.14627806443304
0.40  1.63271623036907
0.45  1.99652322379315
0.50  2.26734739437017
0.55  2.46694331952992
0.60  2.61078376373886
0.65  2.70976935816852
0.70  2.77176159740980
0.75  2.80282125411300
0.80  2.80802812016850
0.85  2.79191086513057
0.90  2.75861613454088
0.95  2.71189533737966
1.00  2.65507789900345
1.05  2.59101217754757
1.10  2.52209784471450
1.15  2.45028634332320
1.20  2.37713242795079
1.25  2.30384991346915
1.30  2.23137061049314
1.35  2.16039325349747
1.40  2.09142124978189
1.45  2.02481914165590
1.50  1.96082953456374
1.55  1.89960256152586
1.60  1.84122173695317
1.65  1.78571371873658
1.70  1.73306744387684
1.75  1.68324121470251
1.80  1.63617143349196
1.85  1.59177825108565
1.90  1.54996389528586
1.95  1.51063535066130
2.00  1.47368265169120
2.05  1.43898900724786
2.10  1.40646368241917
2.15  1.37599945017915
2.20  1.34749378443207
2.25  1.32084230129263
2.30  1.29594179960779
2.35  1.27270236954752
2.40  1.25102790400066
2.45  1.23083210571680
2.50  1.21202760137005
2.55  1.19453340264422
2.60  1.17827051784471
2.65  1.16316489447919
2.70  1.14914487952991
2.75  1.13614453439197
2.80  1.12409944294900
2.85  1.11294960717448
2.90  1.10263737418719
2.95  1.09310738259375
3.00  1.08431064060105
3.05  1.07619723607027
3.10  1.06872150000059
3.15  1.06183996757720
3.20  1.05551161247964
3.25  1.04969831403409
3.30  1.04436337387802
3.35  1.03947356802851
3.40  1.03499642963614
3.45  1.03090197272123
3.50  1.02716170025049
3.55  1.02374964291759
3.60  1.02064041219870
3.65  1.01781133615036
3.70  1.01524043818250
3.75  1.01290742163774
3.80  1.01079330735279
3.85  1.00887997965501
3.90  1.00715185519293
3.95  1.00559317462594
4.00  1.00418964399309
4.05  1.00292811954386
4.10  1.00179611997820
4.15  1.00078241237774
4.20  0.999876339646070
4.25  0.999068335359345
4.30  0.998349109262549
4.35  0.997710659474134
4.40  0.997145133618129
4.45  0.996645568230391
4.50  0.996205505662810
4.55  0.995818572844598
4.60  0.995480008477942
4.65  0.995184624272161
4.70  0.994927759661098
4.75  0.994705269219648
4.80  0.994513324283802
4.85  0.994348498275829
4.90  0.994207691384066
4.95  0.994088047648819
5.00  0.993986966812619
5.05  0.993902117889680
5.10  0.993831448161736
5.15  0.993773026262005
5.20  0.993725211864557
5.25  0.993686353969737
5.30  0.993655191903513
5.35  0.993630436241811
5.40  0.993611034361938
5.45  0.993596045347104
5.50  0.993584595222274
5.55  0.993575923477164
5.60  0.993569317309278
5.65  0.993564261605649
5.70  0.993560234141051
5.75  0.993556770156757
5.80  0.993553512094993
5.85  0.993550104986302
5.90  0.993546296022735
5.95  0.993541826519590
6.00  0.993536476945672
6.05  0.993530156555636
6.10  0.993522670833931
6.15  0.993513936747471
6.20  0.993503853027959
6.25  0.993492439562056
6.30  0.993479578304554
6.35  0.993465286763374
6.40  0.993449521057892
6.45  0.993432317514522
6.50  0.993413659970121
6.55  0.993393606273865
6.60  0.993372200968369
6.65  0.993349479264389
6.70  0.993325449654207
6.75  0.993300173476581
6.80  0.993273727324219
6.85  0.993246149851911
6.90  0.993217523988190
6.95  0.993187892847908
7.00  0.993157318855942
7.05  0.993125828266673
7.10  0.993093551148128
7.15  0.993060518618830
7.20  0.993026801235403
7.25  0.992992417331160
7.30  0.992957475975015
7.35  0.992922005848475
7.40  0.992886071173196
7.45  0.992849729585426
7.50  0.992813007578864
7.55  0.992775999555084
7.60  0.992738742473536
7.65  0.992701240448223
7.70  0.992663567796148
7.75  0.992625786106511
7.80  0.992587891678298
7.85  0.992549974036391
7.90  0.992512000929542
7.95  0.992474046122118
8.00  0.992436126997632
8.05  0.992398282441032
8.10  0.992360540549448
8.15  0.992322925388212
8.20  0.992285444591366
8.25  0.992248116590724
8.30  0.992211012199375
8.35  0.992174097862616
8.40  0.992137416160084
8.45  0.992100973232431
8.50  0.992064782003675
8.55  0.992028873480272
8.60  0.991993250221562
8.65  0.991957923952250
8.70  0.991922911076799
8.75  0.991888210881492
8.80  0.991853827732156
8.85  0.991819778300320
8.90  0.991786085839395
8.95  0.991752735865332
9.00  0.991719756185541
9.05  0.991687126139144
9.10  0.991654866951031
9.15  0.991622988090737
9.20  0.991591484919050
9.25  0.991560348423842
9.30  0.991529604945477
9.35  0.991499242080323
9.40  0.991469263417459
9.45  0.991439671276432
9.50  0.991410481648213
9.55  0.991381667968893
9.60  0.991353256570006
9.65  0.991325230265752
9.70  0.991297601282703
9.75  0.991270356864088
9.80  0.991243498742902
9.85  0.991217029840230
9.90  0.991190949602422
9.95  0.991165254758151
10.00 0.991139937838756
10.10 0.991090452392020
10.20 0.991042465870295
10.30 0.990995943568519
10.40 0.990950863347904
10.50 0.990907200806714
10.60 0.990864903974243
10.70 0.990823943481188
10.80 0.990784281240093
10.90 0.990745884363581
11.00 0.990708694204707
11.10 0.990672682654168
11.20 0.990637806053847
11.30 0.990604017146629
11.40 0.990571283825160
11.50 0.990539562172988
11.60 0.990508789030997
11.70 0.990478973565717
11.80 0.990450052298513
11.90 0.990421995068288
12.00 0.990394774437945
12.10 0.990368352193991
12.20 0.990342704244983
12.30 0.990317794909563
12.40 0.990293608709698
12.50 0.990270118752281
12.60 0.990247302430607
12.70 0.990225137538285
12.80 0.990203607334743
12.90 0.990182691516330
13.00 0.990162378010881
13.10 0.990142646673992
13.20 0.990123471939433
13.30 0.990104859036654
13.40 0.990086778800706
13.50 0.990069221386044
13.60 0.990052173305923
13.70 0.990035614027973
13.80 0.990019546847170
13.90 0.990003938269628
14.00 0.989988796326311
14.10 0.989974095705024
14.20 0.989959823975841
14.30 0.989945963534839
14.40 0.989932506219482
14.50 0.989919439528743
14.60 0.989906744319181
14.70 0.989894415361258
14.80 0.989882430033238
14.90 0.989870777359152
15.00 0.989859451648594
15.10 0.989848434975794
15.20 0.989837714208960
15.30 0.989827281105681
15.40 0.989817115999639
15.50 0.989807211001293
15.60 0.989797547803963
15.70 0.989788134013370
15.80 0.989778946797152
15.90 0.989769981421380
16.00 0.989761221869432
16.10 0.989752658527496
16.20 0.989744305525474
16.30 0.989736123777929
16.40 0.989728117430135
16.50 0.989720294950704
17.50 0.989650455210716
18.50 0.989593861315537
19.50 0.989548765421446
20.50 0.989513187103402
21.50 0.989484552381071
22.50 0.989460433302476
23.50 0.989439348156852
24.50 0.989420835269208
25.50 0.989404960580006
26.50 0.989391804805317
27.50 0.989381119663056
28.50 0.989372368356051
29.50 0.989364893055926
30.50 0.989358156828353
31.50 0.989351803786603
32.50 0.989345774864732
33.50 0.989340176954802
34.50 0.989335152770588
35.50 0.989330841803729
36.50 0.989327269149228
37.50 0.989324369645263
38.50 0.989322001151255
39.50 0.989320006011851
40.50 0.989318161138965
41.50 0.989316369149061
42.50 0.989314534896908
43.50 0.989312664982693
44.50 0.989310774985452
45.50 0.989308927766655
46.50 0.989307206281158
47.50 0.989305653068382
48.50 0.989304323996613
49.50 0.989303226080959
50.50 0.989302369354041
51.50 0.989301690659094
52.50 0.989301174911403
53.50 0.989300744473979
54.50 0.989300368878431
55.50 0.989299973665489
56.50 0.989299542721553
57.50 0.989299053493211
58.50 0.989298492285172
59.50 0.989297891372455
60.50 0.989297246579150
61.50 0.989296583567447
62.50 0.989295934138528
63.50 0.989295308266767
64.50 0.989294740620667
65.50 0.989294249474338
66.50 0.989293846690859
67.50 0.989293517123521
68.50 0.989293280477046
69.50 0.989293104930990
70.50 0.989292997243097
71.50 0.989292941901208
72.50 0.989292905350369
73.50 0.989292889919905
74.50 0.989292879272677
75.50 0.989292834047919
76.50 0.989292781943585
77.50 0.989292685826563
78.50 0.989292558821086
79.50 0.989292397094801
80.50 0.989292198990534
81.50 0.989291973662623
82.50 0.989291728975646
83.50 0.989291462755271
84.50 0.989291197289624
85.50 0.989290938384223
86.50 0.989290688269383
87.50 0.989290449152712
88.50 0.989290234921612
89.50 0.989290055153214
90.50 0.989289902214086
91.50 0.989289787815147
92.50 0.989289706348381
93.50 0.989289655271120
94.50 0.989289621463755
95.50 0.989289630657407
96.50 0.989289643772537
97.50 0.989289682852331
98.50 0.989289717887645
99.50 0.989289769145849
100.50 0.989289820761427


==> He2p_SOM_data/Xp2250_AS_IT.txt <==
0.30   0.49468130
0.35   1.14269056
0.40   1.62946165
0.45   1.99357534
0.50   2.26468651
0.55   2.46454093
0.60   2.60859895
0.65   2.70776938
0.70   2.76989646
0.75   2.80106551
0.80   2.80637794
0.85   2.79035516
0.90   2.75712807
0.95   2.71044163
1.00   2.65339171
1.05   2.58943628
1.10   2.52064692
1.15   2.44894256
1.20   2.37588486
1.25   2.30267061
1.30   2.23025567
1.35   2.15930962
1.40   2.09038541
1.45   2.02378581
1.50   1.95979340
1.55   1.89856082
1.60   1.84017828
1.65   1.78467679
1.70   1.73201383
1.75   1.68214350
1.80   1.63500587
1.85   1.59047760
1.90   1.54855425
1.95   1.50900878
2.00   1.47188888
2.05   1.43751505
2.10   1.40524190
2.15   1.37498090
2.20   1.34658651
2.25   1.32001451
2.30   1.29523238
2.35   1.27208660
2.40   1.25050075
2.45   1.23035106
2.50   1.21157888
2.55   1.19410589
2.60   1.17786195
2.65   1.16277371
2.70   1.14877783
2.75   1.13579819
2.80   1.12377237
2.85   1.11263430
2.90   1.10233704
2.95   1.09281813
3.00   1.08403887
3.05   1.07593577
3.10   1.06846844
3.15   1.06159396
3.20   1.05527120
3.25   1.04946210
3.30   1.04413325
3.35   1.03924681
3.40   1.03477359
3.45   1.03068210
3.50   1.02694502
3.55   1.02353507
3.60   1.02042777
3.65   1.01760077
3.70   1.01503167
3.75   1.01269998
3.80   1.01058733
3.85   1.00867589
3.90   1.00695056
3.95   1.00539354
4.00   1.00399209
4.05   1.00273251
4.10   1.00160274
4.15   1.00059024
4.20   0.99968597
4.25   0.99887927
4.30   0.99816150
4.35   0.99752392
4.40   0.99696020
4.45   0.99646188
4.50   0.99602354
4.55   0.99563900
4.60   0.99530278
4.65   0.99500806
4.70   0.99475232
4.75   0.99453094
4.80   0.99433950
4.85   0.99417594
4.90   0.99403620
4.95   0.99391693
5.00   0.99381724
5.05   0.99373312
5.10   0.99366329
5.15   0.99360632
5.20   0.99355925
5.25   0.99352136
5.30   0.99349182
5.35   0.99346905
5.40   0.99345158
5.45   0.99343749
5.50   0.99342685
5.55   0.99341892
5.60   0.99341418
5.65   0.99340990
5.70   0.99340626
5.75   0.99340366
5.80   0.99340116
5.85   0.99339829
5.90   0.99339493
5.95   0.99339081
6.00   0.99338570
6.05   0.99337965
6.10   0.99337307
6.15   0.99336508
6.20   0.99335513
6.25   0.99334431
6.30   0.99333160
6.35   0.99331747
6.40   0.99330230
6.45   0.99328550
6.50   0.99326706
6.55   0.99324741
6.60   0.99322628
6.65   0.99320402
6.70   0.99318037
6.75   0.99315560
6.80   0.99312965
6.85   0.99310217
6.90   0.99307403
6.95   0.99304451
7.00   0.99301432
7.05   0.99298273
7.10   0.99295159
7.15   0.99291914
7.20   0.99288588
7.25   0.99285202
7.30   0.99281762
7.35   0.99278281
7.40   0.99274693
7.45   0.99271090
7.50   0.99267423
7.55   0.99263791
7.60   0.99260084
7.65   0.99256449
7.70   0.99252664
7.75   0.99248893
7.80   0.99245133
7.85   0.99241326
7.90   0.99237525
7.95   0.99233730
8.00   0.99229958
8.05   0.99226185
8.10   0.99222412
8.15   0.99218668
8.20   0.99214939
8.25   0.99211238
8.30   0.99207544
8.35   0.99203855
8.40   0.99200184
8.45   0.99196551
8.50   0.99192947
8.55   0.99189375
8.60   0.99185820
8.65   0.99182309
8.70   0.99178824
8.75   0.99175395
8.80   0.99171970
8.85   0.99168622
8.90   0.99165312
8.95   0.99162014
9.00   0.99158731
9.05   0.99155504
9.10   0.99152297
9.15   0.99149127
9.20   0.99145990
9.25   0.99142908
9.30   0.99139867
9.35   0.99136855
9.40   0.99133883
9.45   0.99130951
9.50   0.99128060
9.55   0.99125207
9.60   0.99122397
9.65   0.99119617
9.70   0.99116885
9.75   0.99114180
9.80   0.99111511
9.85   0.99108876
9.90   0.99106291
9.95   0.99103748
10.00  0.99101234
10.10  0.99096301
10.20  0.99091519
10.30  0.99086877
10.40  0.99082374
10.50  0.99078005
10.60  0.99073769
10.70  0.99069656
10.80  0.99065685
10.90  0.99061830
11.00  0.99058120
11.10  0.99054507
11.20  0.99050999
11.30  0.99047611
11.40  0.99044310
11.50  0.99041124
11.60  0.99038039
11.70  0.99035044
11.80  0.99032151
11.90  0.99029339
12.00  0.99026612
12.10  0.99023974
12.20  0.99021414
12.30  0.99018933
12.40  0.99016522
12.50  0.99014191
12.60  0.99011924
12.70  0.99009725
12.80  0.99007592
12.90  0.99005520
13.00  0.99003514
13.10  0.99001567
13.20  0.98999674
13.30  0.98997834
13.40  0.98996055
13.50  0.98994320
13.60  0.98992638
13.70  0.98991003
13.80  0.98989410
13.90  0.98987858
14.00  0.98986355
14.10  0.98984896
14.20  0.98983480
14.30  0.98982099
14.40  0.98980753
14.50  0.98979447
14.60  0.98978175
14.70  0.98976937
14.80  0.98975729
14.90  0.98974552
15.00  0.98973405
15.10  0.98972299
15.20  0.98971208
15.30  0.98970154
15.40  0.98969128
15.50  0.98968135
15.60  0.98967160
15.70  0.98966205
15.80  0.98965277
15.90  0.98964372
16.00  0.98963484
16.10  0.98962672
16.20  0.98961930
16.30  0.98961093
16.40  0.98960289
16.50  0.98959504
17.50  0.98952586
18.50  0.98947089
19.50  0.98942637
20.50  0.98939044
21.50  0.98936062
22.50  0.98933589
23.50  0.98931547
24.50  0.98929789
25.50  0.98928281
26.50  0.98927007
27.50  0.98925900
28.50  0.98924949
29.50  0.98924111
30.50  0.98923434
31.50  0.98922812
32.50  0.98922266
33.50  0.98921793
34.50  0.98921374
35.50  0.98921002
36.50  0.98920665
37.50  0.98920359
38.50  0.98920085
39.50  0.98919823
40.50  0.98919584
41.50  0.98919395
42.50  0.98919176
43.50  0.98918980
44.50  0.98918796
45.50  0.98918622
46.50  0.98918467
47.50  0.98918373
48.50  0.98918246
49.50  0.98918137
50.50  0.98918038
51.50  0.98917963
52.50  0.98917891
53.50  0.98917828
54.50  0.98917780
55.50  0.98917760
56.50  0.98917742
57.50  0.98917726
58.50  0.98917711
59.50  0.98917700
60.50  0.98917693
61.50  0.98917688
62.50  0.98917685
63.50  0.98917684
64.50  0.98917684
65.50  0.98917684
66.50  0.98917678
67.50  0.98917675
68.50  0.98917670
69.50  0.98917661
70.50  0.98917647
71.50  0.98917638
72.50  0.98917615
73.50  0.98917619
74.50  0.98917597
75.50  0.98917580
76.50  0.98917553
77.50  0.98917527
78.50  0.98917500
79.50  0.98917472
80.50  0.98917441
81.50  0.98917409
82.50  0.98917377
83.50  0.98917346
84.50  0.98917317
85.50  0.98917283
86.50  0.98917252
87.50  0.98917223
88.50  0.98917191
89.50  0.98917158
90.50  0.98917126
91.50  0.98917099
92.50  0.98917070
93.50  0.98917040
94.50  0.98917013
95.50  0.98916994
96.50  0.98916966
97.50  0.98916944
98.50  0.98916920
99.50  0.98916903
100.50 0.98916887


==> He2p_SOM_data/Xp2250_La2.txt <==
0.300 1.01072547896572 1.01072547896572 0.00000000000000
0.350 1.01681006809864 1.01681006809864 0.00000000000000
0.400 1.02461744993956 1.02461744993956 0.00000000000000
0.450 1.03430429328148 1.03430429328148 0.00000000000000
0.500 1.04604665478584 1.04604665478584 0.00000000000000
0.550 1.06004724550862 1.06004724550862 0.00000000000000
0.600 1.07653710393980 1.07653710393980 0.00000000000000
0.650 1.09576940555261 1.09576940555261 0.00000000000000
0.700 1.11800715510258 1.11800715510258 0.00000000000000
0.750 1.14350818721509 1.14350818721509 0.00000000000000
0.800 1.17251151568447 1.17251151568447 0.00000000000000
0.850 1.20522846099337 1.20522846099337 0.00000000000000
0.900 1.24183972087312 1.24183972087312 0.00000000000000
0.950 1.28249711647381 1.28249711647381 0.00000000000000
1.000 1.32732763133179 1.32732763133179 0.00000000000000
1.050 1.37643924741070 1.37643924741070 0.00000000000000
1.100 1.42992561893375 1.42992561893375 0.00000000000000
1.150 1.48787035817131 1.48787035817131 0.00000000000000
1.200 1.55035002528464 1.55035002528464 0.00000000000000
1.250 1.61743652883352 1.61743652883352 0.00000000000000
1.300 1.68919807328999 1.68919807328999 0.00000000000000
1.350 1.76570022066621 1.76570022066621 0.00000000000000
1.400 1.84700597302760 1.84700597302760 0.00000000000000
1.450 1.93317589191913 1.93317589191913 0.00000000000000
1.500 2.02426801423342 2.02426801423342 0.00000000000000
1.550 2.12033745590180 2.12033745590180 0.00000000000000
1.600 2.22143593530237 2.22143593530237 0.00000000000000
1.650 2.32761186785073 2.32761186785073 0.00000000000000
1.700 2.43890971580940 2.43890971580940 0.00000000000000
1.750 2.55536980556148 2.55536980556148 0.00000000000000
1.800 2.67702808624960 2.67702808624960 0.00000000000000
1.850 2.80391609257408 2.80391609257408 0.00000000000000
1.900 2.93606067403636 2.93606067403636 0.00000000000000
1.950 3.07348404085133 3.07348404085133 0.00000000000000
2.000 3.21620382494601 3.21620382494601 0.00000000000000
2.050 3.36423303520371 3.36423303520371 0.00000000000000
2.100 3.51758023375310 3.51758023375310 0.00000000000000
2.150 3.67624993638884 3.67624993638884 0.00000000000000
2.200 3.84024204288431 3.84024204288431 0.00000000000000
2.250 4.00955329540622 4.00955329540622 0.00000000000000
2.300 4.18417652150922 4.18417652150922 0.00000000000000
2.350 4.36410093827786 4.36410093827786 0.00000000000000
2.400 4.54931312831728 4.54931312831728 0.00000000000000
2.450 4.73979670554170 4.73979670554170 0.00000000000000
2.500 4.93553307851808 4.93553307851808 0.00000000000000
2.550 5.13650101969865 5.13650101969865 0.00000000000000
2.600 5.34267755931859 5.34267755931859 0.00000000000000
2.650 5.55403779727133 5.55403779727133 0.00000000000000
2.700 5.77055592207343 5.77055592207343 0.00000000000000
2.750 5.99220426901965 5.99220426901965 0.00000000000000
2.800 6.21895408659637 6.21895408659637 0.00000000000000
2.850 6.45077629656025 6.45077629656025 0.00000000000000
2.900 6.68764070016094 6.68764070016094 0.00000000000000
2.950 6.92951634831829 6.92951634831829 0.00000000000000
3.000 7.17637303561030 7.17637303561030 0.00000000000000
3.050 7.42817840693178 7.42817840693178 0.00000000000000
3.100 7.68490147303244 7.68490147303244 0.00000000000000
3.150 7.94651052497980 7.94651052497980 0.00000000000000
3.200 8.21297416183273 8.21297416183273 0.00000000000000
3.250 8.48426080710281 8.48426080710281 0.00000000000000
3.300 8.76033941019989 8.76033941019989 0.00000000000000
3.350 9.04117874777550 9.04117874777550 0.00000000000000
3.400 9.32674858247902 9.32674858247902 0.00000000000000
3.450 9.61701906888936 9.61701906888936 0.00000000000000
3.500 9.91195973127882 9.91195973127882 0.00000000000000
3.550 10.21154225882160 10.21154225882160 0.00000000000000
3.600 10.51573737915684 10.51573737915684 0.00000000000000
3.650 10.82451789667562 10.82451789667562 0.00000000000000
3.700 11.13785613660097 11.13785613660097 0.00000000000000
3.750 11.45572622690953 11.45572622690953 0.00000000000000
3.800 11.77810208727583 11.77810208727583 0.00000000000000
3.850 12.10495858083604 12.10495858083604 0.00000000000000
3.900 12.43627242603139 12.43627242603139 0.00000000000000
3.950 12.77202021248191 12.77202021248191 0.00000000000000
4.000 13.11217980217658 13.11217980217658 0.00000000000000
4.050 13.45672897285105 13.45672897285105 0.00000000000000
4.100 13.80564834715575 13.80564834715575 0.00000000000000
4.150 14.15891787054234 14.15891787054234 0.00000000000000
4.200 14.51651935358384 14.51651935358384 0.00000000000000
4.250 14.87843490457091 14.87843490457091 0.00000000000000
4.300 15.24464784967450 15.24464784967450 0.00000000000000
4.350 15.61514245618363 15.61514245618363 0.00000000000000
4.400 15.98990391124725 15.98990391124725 0.00000000000000
4.450 16.36891792197509 16.36891792197509 0.00000000000000
4.500 16.75217201520752 16.75217201520752 0.00000000000000
4.550 17.13965321371758 17.13965321371758 0.00000000000000
4.600 17.53135087782626 17.53135087782626 0.00000000000000
4.650 17.92725421471188 17.92725421471188 0.00000000000000
4.700 18.32735362405714 18.32735362405714 0.00000000000000
4.750 18.73163976431201 18.73163976431201 0.00000000000000
4.800 19.14010439716603 19.14010439716603 0.00000000000000
4.850 19.55274076307389 19.55274076307389 0.00000000000000
4.900 19.96954114020537 19.96954114020537 0.00000000000000
4.950 20.39049944027224 20.39049944027224 0.00000000000000
5.000 20.81561121342127 20.81561121342127 0.00000000000000
5.050 21.24486994609475 21.24486994609475 0.00000000000000
5.100 21.67827210957152 21.67827210957152 0.00000000000000
5.150 22.11581394142829 22.11581394142829 0.00000000000000
5.200 22.55749090320700 22.55749090320700 0.00000000000000
5.250 23.00330150328292 23.00330150328292 0.00000000000000
5.300 23.45324232786736 23.45324232786736 0.00000000000000
5.350 23.90731199226855 23.90731199226855 0.00000000000000
5.400 24.36550786131468 24.36550786131468 0.00000000000000
5.450 24.82783004738211 24.82783004738211 0.00000000000000
5.500 25.29427652203805 25.29427652203805 0.00000000000000
5.550 25.76484623709295 25.76484623709295 0.00000000000000
5.600 26.23953900635317 26.23953900635317 0.00000000000000
5.650 26.71835548642272 26.71835548642272 0.00000000000000
5.700 27.20129471715234 27.20129471715234 0.00000000000000
5.750 27.68835783543150 27.68835783543150 0.00000000000000
5.800 28.17954467071092 28.17954467071092 0.00000000000000
5.850 28.67485590283847 28.67485590283847 0.00000000000000
5.900 29.17429247171357 29.17429247171357 0.00000000000000
5.950 29.67785582961399 29.67785582961399 0.00000000000000
6.000 30.18554623840162 30.18554623840162 0.00000000000000
6.050 30.69736562831315 30.69736562831315 0.00000000000000
6.100 31.21331459033646 31.21331459033646 0.00000000000000
6.150 31.73339540317801 31.73339540317801 0.00000000000000
6.200 32.25760857892221 32.25760857892221 0.00000000000000
6.250 32.78595602220335 32.78595602220335 0.00000000000000
6.300 33.31844026888283 33.31844026888283 0.00000000000000
6.350 33.85506190513206 33.85506190513206 0.00000000000000
6.400 34.39582264602312 34.39582264602312 0.00000000000000
6.450 34.94072431839975 34.94072431839975 0.00000000000000
6.500 35.48976876840491 35.48976876840491 0.00000000000000
6.550 36.04295743310274 36.04295743310274 0.00000000000000
6.600 36.60029307973330 36.60029307973330 0.00000000000000
6.650 37.16177666965832 37.16177666965832 0.00000000000000
6.700 37.72740971641112 37.72740971641112 0.00000000000000
6.750 38.29719397011650 38.29719397011650 0.00000000000000
6.800 38.87113271399418 38.87113271399418 0.00000000000000
6.850 39.44922589998078 39.44922589998078 0.00000000000000
6.900 40.03147556852873 40.03147556852873 0.00000000000000
6.950 40.61788421522305 40.61788421522305 0.00000000000000
7.000 41.20845296895411 41.20845296895411 0.00000000000000
7.050 41.80318403408330 41.80318403408330 0.00000000000000
7.100 42.40207815056586 42.40207815056586 0.00000000000000
7.150 43.00513750065690 43.00513750065690 0.00000000000000
7.200 43.61236378346576 43.61236378346576 0.00000000000000
7.250 44.22375828673038 44.22375828673038 0.00000000000000
7.300 44.83932353749362 44.83932353749362 0.00000000000000
7.350 45.45905874128812 45.45905874128812 0.00000000000000
7.400 46.08296732685405 46.08296732685405 0.00000000000000
7.450 46.71104975966031 46.71104975966031 0.00000000000000
7.500 47.34330831133610 47.34330831133610 0.00000000000000
7.550 47.97974390753455 47.97974390753455 0.00000000000000
7.600 48.62035755917243 48.62035755917243 0.00000000000000
7.650 49.26515141473401 49.26515141473401 0.00000000000000
7.700 49.91412546491460 49.91412546491460 0.00000000000000
7.750 50.56728142348376 50.56728142348376 0.00000000000000
7.800 51.22462174918340 51.22462174918340 0.00000000000000
7.850 51.88614315215607 51.88614315215607 0.00000000000000
7.900 52.55185298760665 52.55185298760665 0.00000000000000
7.950 53.22174964725734 53.22174964725734 0.00000000000000
8.000 53.89583422266452 53.89583422266452 0.00000000000000
8.050 54.57410787679887 54.57410787679887 0.00000000000000
8.100 55.25657095003208 55.25657095003208 0.00000000000000
8.150 55.94322521239740 55.94322521239740 0.00000000000000
8.200 56.63407098287615 56.63407098287615 0.00000000000000
8.250 57.32910917307896 57.32910917307896 0.00000000000000
8.300 58.02834101201970 58.02834101201970 0.00000000000000
8.350 58.73176721705457 58.73176721705457 0.00000000000000
8.400 59.43938838458371 59.43938838458371 0.00000000000000
8.450 60.15120589396602 60.15120589396602 0.00000000000000
8.500 60.86722007767058 60.86722007767058 0.00000000000000
8.550 61.58743170606586 61.58743170606586 0.00000000000000
8.600 62.31184198914949 62.31184198914949 0.00000000000000
8.650 63.04045071571787 63.04045071571787 0.00000000000000
8.700 63.77325920869530 63.77325920869530 0.00000000000000
8.750 64.51026813287298 64.51026813287298 0.00000000000000
8.800 65.25147792093165 65.25147792093165 0.00000000000000
8.850 65.99688897086008 65.99688897086008 0.00000000000000
8.900 66.74650229705318 66.74650229705318 0.00000000000000
8.950 67.50031842891939 67.50031842891939 0.00000000000000
9.000 68.25833757323828 68.25833757323828 0.00000000000000
9.050 69.02056039256388 69.02056039256388 0.00000000000000
9.100 69.78698729957135 69.78698729957135 0.00000000000000
9.150 70.55761894674674 70.55761894674674 0.00000000000000
9.200 71.33245601709045 71.33245601709045 0.00000000000000
9.250 72.11149867901347 72.11149867901347 0.00000000000000
9.300 72.89474714276922 72.89474714276922 0.00000000000000
9.350 73.68220236265408 73.68220236265408 0.00000000000000
9.400 74.47386412413987 74.47386412413987 0.00000000000000
9.450 75.26973362630282 75.26973362630282 0.00000000000000
9.500 76.06981067370626 76.06981067370626 0.00000000000000
9.550 76.87409576979641 76.87409576979641 0.00000000000000
9.600 77.68258923335415 77.68258923335415 0.00000000000000
9.650 78.49529096052035 78.49529096052035 0.00000000000000
9.700 79.31220194509217 79.31220194509217 0.00000000000000
9.750 80.13332281096159 80.13332281096159 0.00000000000000
9.800 80.95865300876719 80.95865300876719 0.00000000000000
9.850 81.78819305205808 81.78819305205808 0.00000000000000
9.900 82.62194316077000 82.62194316077000 0.00000000000000
9.950 83.45990434436129 83.45990434436129 0.00000000000000
10.000 84.30207560804124 84.30207560804124 0.00000000000000
10.100 85.99905170111647 85.99905170111647 0.00000000000000
10.200 87.71287392149875 87.71287392149875 0.00000000000000
10.300 89.44354377868645 89.44354377868645 0.00000000000000
10.400 91.19106270755381 91.19106270755381 0.00000000000000
10.500 92.95543291229139 92.95543291229139 0.00000000000000
10.600 94.73665477371408 94.73665477371408 0.00000000000000
10.700 96.53472959837286 96.53472959837286 0.00000000000000
10.800 98.34965940297089 98.34965940297089 0.00000000000000
10.900 100.18144435555496 100.18144435555496 0.00000000000000
11.000 102.03008711825576 102.03008711825576 0.00000000000000
11.100 103.89558675891767 103.89558675891767 0.00000000000000
11.200 105.77794449524608 105.77794449524608 0.00000000000000
11.300 107.67716284666382 107.67716284666382 0.00000000000000
11.400 109.59324110303197 109.59324110303197 0.00000000000000
11.500 111.52617925482446 111.52617925482446 0.00000000000000
11.600 113.47597958691904 113.47597958691904 0.00000000000000
11.700 115.44264328875568 115.44264328875568 0.00000000000000
11.800 117.42616794059006 117.42616794059006 0.00000000000000
11.900 119.42655650430429 119.42655650430429 0.00000000000000
12.000 121.44380939803305 121.44380939803305 0.00000000000000
12.100 123.47792590362280 123.47792590362280 0.00000000000000
12.200 125.52890890764048 125.52890890764048 0.00000000000000
12.300 127.59675477834229 127.59675477834229 0.00000000000000
12.400 129.68146754900201 129.68146754900201 0.00000000000000
12.500 131.78304502280329 131.78304502280329 0.00000000000000
12.600 133.90149039431975 133.90149039431975 0.00000000000000
12.700 136.03680307184135 136.03680307184135 0.00000000000000
12.800 138.18898124033723 138.18898124033723 0.00000000000000
12.900 140.35802621097861 140.35802621097861 0.00000000000000
13.000 142.54393950050473 142.54393950050473 0.00000000000000
13.100 144.74672115591591 144.74672115591591 0.00000000000000
13.200 146.96637083034403 146.96637083034403 0.00000000000000
13.300 149.20288803700544 149.20288803700544 0.00000000000000
13.400 151.45627490996480 151.45627490996480 0.00000000000000
13.500 153.72652917236678 153.72652917236678 0.00000000000000
13.600 156.01365357666580 156.01365357666580 0.00000000000000
13.700 158.31764663967601 158.31764663967601 0.00000000000000
13.800 160.63850985757423 160.63850985757423 0.00000000000000
13.900 162.97623957748914 162.97623957748914 0.00000000000000
14.000 165.33084240134642 165.33084240134642 0.00000000000000
14.100 167.70231247186626 167.70231247186626 0.00000000000000
14.200 170.09065465773278 170.09065465773278 0.00000000000000
14.300 172.49586950108753 172.49586950108753 0.00000000000000
14.400 174.91794846387987 174.91794846387987 0.00000000000000
14.500 177.35690096009668 177.35690096009668 0.00000000000000
14.600 179.81272249230420 179.81272249230420 0.00000000000000
14.700 182.28541662006680 182.28541662006680 0.00000000000000
14.800 184.77498153101035 184.77498153101035 0.00000000000000
14.900 187.28141588028981 187.28141588028981 0.00000000000000
15.000 189.80472388333561 189.80472388333561 0.00000000000000
15.100 192.34489964472215 192.34489964472215 0.00000000000000
15.200 194.90194904640163 194.90194904640163 0.00000000000000
15.300 197.47586877620506 197.47586877620506 0.00000000000000
15.400 200.06666072375245 200.06666072375245 0.00000000000000
15.500 202.67432331254750 202.67432331254750 0.00000000000000
15.600 205.29885869043295 205.29885869043295 0.00000000000000
15.700 207.94026448644371 207.94026448644371 0.00000000000000
15.800 210.59854528750617 210.59854528750617 0.00000000000000
15.900 213.27369398681606 213.27369398681606 0.00000000000000
16.000 215.96571517798773 215.96571517798773 0.00000000000000
16.100 218.67460934106333 218.67460934106333 0.00000000000000
16.200 221.40037626451820 221.40037626451820 0.00000000000000
16.300 224.14301646622849 224.14301646622849 0.00000000000000
16.400 226.90252594912548 226.90252594912548 0.00000000000000
16.500 229.67890870371838 229.67890870371838 0.00000000000000
17.500 258.37073880659602 258.37073880659602 0.00000000000000
18.500 288.74987720445080 288.74987720445080 0.00000000000000
19.500 320.81636942059993 320.81636942059993 0.00000000000000
20.500 354.57023516477244 354.57023516477244 0.00000000000000
21.500 390.01153137973080 390.01153137973080 0.00000000000000
22.500 427.14026140672570 427.14026140672570 0.00000000000000
23.500 465.95645092843660 465.95645092843660 0.00000000000000
24.500 506.46012138951932 506.46012138951932 0.00000000000000
25.500 548.65130354071141 548.65130354071141 0.00000000000000
26.500 592.52996838597483 592.52996838597483 0.00000000000000
27.500 638.09616804543623 638.09616804543623 0.00000000000000
28.500 685.34987430691785 685.34987430691785 0.00000000000000
29.500 734.29110961911567 734.29110961911567 0.00000000000000
30.500 784.91988370231309 784.91988370231309 0.00000000000000
31.500 837.23624474815983 837.23624474815983 0.00000000000000
32.500 891.24011135684862 891.24011135684862 0.00000000000000
33.500 946.93154553068860 946.93154553068860 0.00000000000000
34.500 1004.31053609607613 1004.31053609607613 0.00000000000000
35.500 1063.37707812186477 1063.37707812186477 0.00000000000000
36.500 1124.13121570059866 1124.13121570059866 0.00000000000000
37.500 1186.57288282210266 1186.57288282210266 0.00000000000000
38.500 1250.70213681876135 1250.70213681876135 0.00000000000000
39.500 1316.51898186452809 1316.51898186452809 0.00000000000000
40.500 1384.02341132222978 1384.02341132222978 0.00000000000000
41.500 1453.21534888154588 1453.21534888154588 0.00000000000000
42.500 1524.09490591879398 1524.09490591879398 0.00000000000000
43.500 1596.66203322714478 1596.66203322714478 0.00000000000000
44.500 1670.91675974644772 1670.91675974644772 0.00000000000000
45.500 1746.85902785528197 1746.85902785528197 0.00000000000000
46.500 1824.48887893741653 1824.48887893741653 0.00000000000000
47.500 1903.80638543078908 1903.80638543078908 0.00000000000000
48.500 1984.81143954152185 1984.81143954152185 0.00000000000000
49.500 2067.50403251243051 2067.50403251243051 0.00000000000000
50.500 2151.88427003626475 2151.88427003626475 0.00000000000000
51.500 2237.95200676918239 2237.95200676918239 0.00000000000000
52.500 2325.70735684986630 2325.70735684986630 0.00000000000000
53.500 2415.15034305402514 2415.15034305402514 0.00000000000000
54.500 2506.28100063602551 2506.28100063602551 0.00000000000000
55.500 2599.09916650549212 2599.09916650549212 0.00000000000000
56.500 2693.60491445342223 2693.60491445342223 0.00000000000000
57.500 2789.79828746178100 2789.79828746178100 0.00000000000000
58.500 2887.67921852648760 2887.67921852648760 0.00000000000000
59.500 2987.24760943413912 2987.24760943413912 0.00000000000000
60.500 3088.50382529534409 3088.50382529534409 0.00000000000000
61.500 3191.44751699576818 3191.44751699576818 0.00000000000000
62.500 3296.07878098214223 3296.07878098214223 0.00000000000000
63.500 3402.39763624262605 3402.39763624262605 0.00000000000000
64.500 3510.40399277455663 3510.40399277455663 0.00000000000000
65.500 3620.09816577961692 3620.09816577961692 0.00000000000000
66.500 3731.47979382950234 3731.47979382950234 0.00000000000000
67.500 3844.54919957266657 3844.54919957266657 0.00000000000000
68.500 3959.30597667830853 3959.30597667830853 0.00000000000000
69.500 4075.75031957789088 4075.75031957789088 0.00000000000000
70.500 4193.88248846799706 4193.88248846799706 0.00000000000000
71.500 4313.70208910099700 4313.70208910099700 0.00000000000000
72.500 4435.20918021071611 4435.20918021071611 0.00000000000000
73.500 4558.40419170327186 4558.40419170327186 0.00000000000000
74.500 4683.28649540240622 4683.28649540240622 0.00000000000000
75.500 4809.85638594729971 4809.85638594729971 0.00000000000000
76.500 4938.11405753661074 4938.11405753661074 0.00000000000000
77.500 5068.05945791569229 5068.05945791569229 0.00000000000000
78.500 5199.69208373816036 5199.69208373816036 0.00000000000000
79.500 5333.01238020467099 5333.01238020467099 0.00000000000000
80.500 5468.02048796596955 5468.02048796596955 0.00000000000000
81.500 5604.71606604322369 5604.71606604322369 0.00000000000000
82.500 5743.09919822244683 5743.09919822244683 0.00000000000000
83.500 5883.16996352886417 5883.16996352886417 0.00000000000000
84.500 6024.92840127806085 6024.92840127806085 0.00000000000000
85.500 6168.37403608222121 6168.37403608222121 0.00000000000000
86.500 6313.50797363203947 6313.50797363203947 0.00000000000000
87.500 6460.32879180425880 6460.32879180425880 0.00000000000000
88.500 6608.83768801866609 6608.83768801866609 0.00000000000000
89.500 6759.03443173783944 6759.03443173783944 0.00000000000000
90.500 6910.91810314578834 6910.91810314578834 0.00000000000000
91.500 7064.48995556871068 7064.48995556871068 0.00000000000000
92.500 7219.74865693111224 7219.74865693111224 0.00000000000000
93.500 7376.69550085509036 7376.69550085509036 0.00000000000000
94.500 7535.32993093664390 7535.32993093664390 0.00000000000000
95.500 7695.65175293254197 7695.65175293254197 0.00000000000000
96.500 7857.66138129047249 7857.66138129047249 0.00000000000000
97.500 8021.35822152852597 8021.35822152852597 0.00000000000000
98.500 8186.74315807718722 8186.74315807718722 0.00000000000000
99.500 8353.81526968941580 8353.81526968941580 0.00000000000000
100.500 8522.57515795854488 8522.57515795854488 0.00000000000000


==> He2p_SOM_data/Xp2250_PEC_dbocel-R.txt <==
0.300 1.3411417534248142 6.530107398039542E-004 0.00019105589588
0.350 -0.1684201415316904 6.071621090178549E-004 0.00020511303706
0.400 -1.2285929534870412 5.673974004664306E-004 0.00021824099365
0.450 -1.9987369536441255 5.332188738776753E-004 0.00023002966716
0.500 -2.5735883829536252 5.041475668596363E-004 0.00023922818846
0.550 -3.0126361222638742 4.797358814811197E-004 0.00024424526424
0.600 -3.3548144449510029 4.595441802507860E-004 0.00024381774645
0.650 -3.6264074638945836 4.431113373495180E-004 0.00023758562159
0.700 -3.8455688796582486 4.299397065487351E-004 0.00022630616586
0.750 -4.0250505144109923 4.195031146527232E-004 0.00021159279134
0.800 -4.1739316924316237 4.112740910086254E-004 0.00019536524021
0.850 -4.2987598899462753 4.047578666718999E-004 0.00017933023540
0.900 -4.4043237185031563 3.995206391536330E-004 0.00016468641840
0.950 -4.4941839361723792 3.952052103408683E-004 0.00015207869014
1.000 -4.5710394293469232 3.915336467311342E-004 0.00014170385660
1.050 -4.6369789920851296 3.883004698499714E-004 0.00013346633319
1.100 -4.6936540264292237 3.853608860262766E-004 0.00012711675126
1.150 -4.7423969878738870 3.826177151569218E-004 0.00012234934702
1.200 -4.7843029243297330 3.800092066532605E-004 0.00011886166759
1.250 -4.8202861057961739 3.774988005227934E-004 0.00011638138643
1.300 -4.8511199059586954 3.750671472294284E-004 0.00011468043753
1.350 -4.8774654066270688 3.727060869211155E-004 0.00011357218277
1.400 -4.8998923658552922 3.704143642299395E-004 0.00011290891692
1.450 -4.9188949530178654 3.681946268105390E-004 0.00011257594232
1.500 -4.9349038488219286 3.660514435402527E-004 0.00011248495301
1.550 -4.9482957667643852 3.639899524300368E-004 0.00011256813930
1.600 -4.9594011073519164 3.620150950143308E-004 0.00011277451218
1.650 -4.9685102273857344 3.601311184737641E-004 0.00011306571300
1.700 -4.9758786573186624 3.583413547648871E-004 0.00011341233560
1.750 -4.9817314993089665 3.566481092365571E-004 0.00011379296217
1.800 -4.9862671767402178 3.550526869986248E-004 0.00011419128394
1.850 -4.9896606552268299 3.535554274452111E-004 0.00011459550217
1.900 -4.9920662313523616 3.521558181535950E-004 0.00011499660748
1.950 -4.9936199577643468 3.508525880707627E-004 0.00011538832931
2.000 -4.9944417653377684 3.496438200843220E-004 0.00011576638293
2.050 -4.9946373223575167 3.485270570213128E-004 0.00011612752267
2.100 -4.9942996664562020 3.474994063478289E-004 0.00011646988727
2.150 -4.9935106513311194 3.465576340159320E-004 0.00011679201808
2.200 -4.9923422182244828 3.456982465089970E-004 0.00011709329171
2.250 -4.9908575237117869 3.449175602802056E-004 0.00011737363432
2.300 -4.9891119372462995 3.442117607497228E-004 0.00011763280403
2.350 -4.9871539253618637 3.435769857316883E-004 0.00011787112574
2.400 -4.9850258387034749 3.430093297160249E-004 0.00011808921521
2.450 -4.9827646085813386 3.425049153364568E-004 0.00011828751448
2.500 -4.9804023674609121 3.420599042932251E-004 0.00011846703641
2.550 -4.9779669995358926 3.416705429306628E-004 0.00011862823758
2.600 -4.9754826303534463 3.413331704296300E-004 0.00011877230814
2.650 -4.9729700625552455 3.410442362921750E-004 0.00011890014235
2.700 -4.9704471626657867 3.408003081077028E-004 0.00011901256680
2.750 -4.9679292055428563 3.405981004282849E-004 0.00011911033136
2.800 -4.9654291802095907 3.404344549031104E-004 0.00011919442296
2.850 -4.9629580618597551 3.403063619007849E-004 0.00011926577638
2.900 -4.9605250533591141 3.402109555119880E-004 0.00011932500327
2.950 -4.9581377995880072 3.401455180252665E-004 0.00011937307027
3.000 -4.9558025783852040 3.401074528590987E-004 0.00011941072020
3.050 -4.9535244695259468 3.400943466984828E-004 0.00011943844663
3.100 -4.9513075046210941 3.401038854610216E-004 0.00011945710379
3.150 -4.9491548003379107 3.401339130185630E-004 0.00011946737276
3.200 -4.9470686762995930 3.401823893823243E-004 0.00011946978681
3.250 -4.9450507596160609 3.402474119764907E-004 0.00011946498471
3.300 -4.9431020775792955 3.403271911343069E-004 0.00011945340407
3.350 -4.9412231395238919 3.404200617484275E-004 0.00011943556342
3.400 -4.9394140094893393 3.405244615682077E-004 0.00011941201920
3.450 -4.9376743702636894 3.406389428917720E-004 0.00011938322731
3.500 -4.9360035801628941 3.407621601362164E-004 0.00011934960552
3.550 -4.9344007230438258 3.408928604458535E-004 0.00011931155386
3.600 -4.9328646524895401 3.410298897569596E-004 0.00011926949759
3.650 -4.9313940308136699 3.411721692675763E-004 0.00011922383667
3.700 -4.9299873632721765 3.413187261513196E-004 0.00011917486968
3.750 -4.9286430283033109 3.414686493843705E-004 0.00011912295405
3.800 -4.9273593039603147 3.416211094595814E-004 0.00011906842531
3.850 -4.9261343911556601 3.417753523944390E-004 0.00011901162139
3.900 -4.9249664338962118 3.419306756998116E-004 0.00011895280345
3.950 -4.9238535371132635 3.420864637593024E-004 0.00011889230737
4.000 -4.9227937820496805 3.422421415351846E-004 0.00011883044589
4.050 -4.9217852395949082 3.423972061200688E-004 0.00011876729509
4.100 -4.9208259818100153 3.425511901973104E-004 0.00011870319243
4.150 -4.9199140919087467 3.427036881140826E-004 0.00011863842056
4.200 -4.9190476727347230 3.428543345445452E-004 0.00011857315105
4.250 -4.9182248538945847 3.430028132777570E-004 0.00011850763165
4.300 -4.9174437979529770 3.431488409805183E-004 0.00011844185124
4.350 -4.9167027054437851 3.432921753999392E-004 0.00011837625105
4.400 -4.9159998188570180 3.434326097676818E-004 0.00011831078605
4.450 -4.9153334262333575 3.435699670028351E-004 0.00011824568210
4.500 -4.9147018637686459 3.437040982012255E-004 0.00011818112959
4.550 -4.9141035177540093 3.438348879556990E-004 0.00011811711080
4.600 -4.9135368262225301 3.439622346677906E-004 0.00011805377160
4.650 -4.9130002798737555 3.440860665638911E-004 0.00011799130304
4.700 -4.9124924227813409 3.442063299971362E-004 0.00011792975516
4.750 -4.9120118525115606 3.443229949042651E-004 0.00011786907822
4.800 -4.9115572201348323 3.444360449347604E-004 0.00011780951375
4.850 -4.9111272298591775 3.445454691438513E-004 0.00011775112043
4.900 -4.9107206385334496 3.446512864982933E-004 0.00011769368663
4.950 -4.9103362547144584 3.447535178609370E-004 0.00011763756650
5.000 -4.9099729378679688 3.448521972345701E-004 0.00011758262298
5.050 -4.9096295972068633 3.449473665126141E-004 0.00011752901770
5.100 -4.9093051905544627 3.450390823495105E-004 0.00011747651245
5.150 -4.9089987230448395 3.451273954906649E-004 0.00011742544624
5.200 -4.9087092457148440 3.452123786116648E-004 0.00011737560664
5.250 -4.9084358541639048 3.452940959268175E-004 0.00011732709377
5.300 -4.9081776870394158 3.453726242003709E-004 0.00011727984496
5.350 -4.9079339245978346 3.454480417309346E-004 0.00011723397819
5.400 -4.9077037871647944 3.455204284859480E-004 0.00011718926775
5.450 -4.9074865336227065 3.455898610260989E-004 0.00011714593814
5.500 -4.9072814600156054 3.456564327230941E-004 0.00011710380391
5.550 -4.9070878979399675 3.457202262357852E-004 0.00011706290594
5.600 -4.9069052130992858 3.457813301514326E-004 0.00011702328889
5.650 -4.9067328039377598 3.458398264396814E-004 0.00011698487283
5.700 -4.9065701000887252 3.458958054476393E-004 0.00011694757315
5.750 -4.9064165611257557 3.459493493447989E-004 0.00011691152197
5.800 -4.9062716750758444 3.460005460287020E-004 0.00011687654922
5.850 -4.9061349572803676 3.460494823150532E-004 0.00011684266436
5.900 -4.9060059488561398 3.460962343744466E-004 0.00011680996216
5.950 -4.9058842156930931 3.461408885267930E-004 0.00011677821961
6.000 -4.9057693472189543 3.461835271842757E-004 0.00011674753516
6.050 -4.9056609551311299 3.462242223044821E-004 0.00011671787881
6.100 -4.9055586724233908 3.462630544901762E-004 0.00011668906156
6.150 -4.9054621522622446 3.463001009107162E-004 0.00011666129135
6.200 -4.9053710669414894 3.463354291129971E-004 0.00011663444147
6.250 -4.9052851069206955 3.463691121449318E-004 0.00011660847887
6.300 -4.9052039798807900 3.464012163051063E-004 0.00011658337248
6.350 -4.9051274098762558 3.464318165570587E-004 0.00011655903960
6.400 -4.9050551364206436 3.464609658993352E-004 0.00011653553251
6.450 -4.9049869136511992 3.464887354249682E-004 0.00011651285521
6.500 -4.9049225096154627 3.465151815362869E-004 0.00011649098962
6.550 -4.9048617054684369 3.465403634935736E-004 0.00011646971844
6.600 -4.9048042947781134 3.465643365821478E-004 0.00011644915319
6.650 -4.9047500828700432 3.465871551168055E-004 0.00011642936439
6.700 -4.9046988861329055 3.466088721049916E-004 0.00011641019659
6.750 -4.9046505314619262 3.466295394845250E-004 0.00011639159611
6.800 -4.9046048556756690 3.466491972462522E-004 0.00011637363857
6.850 -4.9045617049266950 3.466678995678594E-004 0.00011635627752
6.900 -4.9045209342399332 3.466856927851988E-004 0.00011633948011
6.950 -4.9044824069540605 3.467026099175437E-004 0.00011632325042
7.000 -4.9044459943006933 3.467187012879919E-004 0.00011630749765
7.050 -4.9044115749374919 3.467339997544623E-004 0.00011629228978
7.100 -4.9043790345212406 3.467485445740054E-004 0.00011627758788
7.150 -4.9043482653374895 3.467623746432892E-004 0.00011626338465
7.200 -4.9043191658974408 3.467755182580738E-004 0.00011624952067
7.250 -4.9042916406045904 3.467880137647370E-004 0.00011623621129
7.300 -4.9042655993925379 3.467998860040185E-004 0.00011622327178
7.350 -4.9042409574338590 3.468111758616129E-004 0.00011621071505
7.400 -4.9042176348347919 3.468219007659621E-004 0.00011619862197
7.450 -4.9041955563167843 3.468320962295444E-004 0.00011618688785
7.500 -4.9041746510172102 3.468417823239484E-004 0.00011617549762
7.550 -4.9041548521474470 3.468509854953562E-004 0.00011616441094
7.600 -4.9041360968314853 3.468597326234634E-004 0.00011615374602
7.650 -4.9041183258498737 3.468680416930304E-004 0.00011614336134
7.700 -4.9041014834342844 3.468759382102343E-004 0.00011613331556
7.750 -4.9040855170498574 3.468834420901182E-004 0.00011612350275
7.800 -4.9040703772137082 3.468905698182585E-004 0.00011611402749
7.850 -4.9040560172799372 3.468973464156212E-004 0.00011610501916
7.900 -4.9040423941882558 3.469037788726066E-004 0.00011609607625
7.950 -4.9040294655400567 3.469098957592022E-004 0.00011608747893
8.000 -4.9040171925493521 3.469157057794565E-004 0.00011607903550
8.050 -4.9040055386029300 3.469212260123749E-004 0.00011607083592
8.100 -4.9039944691850534 3.469264738977713E-004 0.00011606296209
8.150 -4.9039839517872172 3.469314594373323E-004 0.00011605523998
8.200 -4.9039739557582003 3.469361972205813E-004 0.00011604775601
8.250 -4.9039644522402428 3.469407016262251E-004 0.00011604049392
8.300 -4.9039554140374593 3.469449819262947E-004 0.00011603338273
8.350 -4.9039468155208281 3.469490496690343E-004 0.00011602651704
8.400 -4.9039386325502230 3.469529176491402E-004 0.00011601982118
8.450 -4.9039308423783057 3.469565944286442E-004 0.00011601331150
8.500 -4.9039234235699078 3.469600894041376E-004 0.00011600698751
8.550 -4.9039163559238634 3.469634128339191E-004 0.00011600079995
8.600 -4.9039096203996335 3.469665718377711E-004 0.00011599479196
8.650 -4.9039031990518431 3.469695773329594E-004 0.00011598896641
8.700 -4.9038970749728632 3.469724360891834E-004 0.00011598329933
8.750 -4.9038912322195207 3.469751539851008E-004 0.00011597772385
8.800 -4.9038856557576898 3.469777408249046E-004 0.00011597229920
8.850 -4.9038803314161257 3.469802016050464E-004 0.00011596705990
8.900 -4.9038752458244588 3.469825425938291E-004 0.00011596191558
8.950 -4.9038703863881459 3.469847707476039E-004 0.00011595694590
9.000 -4.9038657412171283 3.469868912391044E-004 0.00011595201248
9.050 -4.9038612991016706 3.469889100286778E-004 0.00011594725116
9.100 -4.9038570494693783 3.469908330575301E-004 0.00011594265368
9.150 -4.9038529823512622 3.469926639885414E-004 0.00011593813934
9.200 -4.9038490883091370 3.469944070980291E-004 0.00011593370243
9.250 -4.9038453584741371 3.469960672012022E-004 0.00011592942133
9.300 -4.9038417844541682 3.469976502675997E-004 0.00011592518040
9.350 -4.9038383583335827 3.469991579355460E-004 0.00011592109734
9.400 -4.9038350726418489 3.470005953249937E-004 0.00011591701193
9.450 -4.9038319203156879 3.470019660638065E-004 0.00011591313913
9.500 -4.9038288946946507 3.470032722374065E-004 0.00011590932815
9.550 -4.9038259894823026 3.470045188151361E-004 0.00011590558590
9.600 -4.9038231987326277 3.470057067252933E-004 0.00011590191425
9.650 -4.9038205168233091 3.470068417735133E-004 0.00011589828945
9.700 -4.9038179384323515 3.470079253866593E-004 0.00011589485435
9.750 -4.9038154585535256 3.470089578617429E-004 0.00011589145362
9.800 -4.9038130724446667 3.470099455825861E-004 0.00011588809932
9.850 -4.9038107756134339 3.470108880746957E-004 0.00011588484455
9.900 -4.9038085638259821 3.470117889061546E-004 0.00011588162096
9.950 -4.9038064330599100 3.470126481795331E-004 0.00011587851971
10.000 -4.9038043795214472 3.470134716786522E-004 0.00011587546049
10.100 -4.9038004899063141 3.470150116311725E-004 0.00011586951914
10.200 -4.9037968685010398 3.470164198072452E-004 0.00011586382192
10.300 -4.9037934915363710 3.470177119120498E-004 0.00011585844406
10.400 -4.9037903376747023 3.470188952264630E-004 0.00011585318991
10.500 -4.9037873877412457 3.470199827411059E-004 0.00011584817466
10.600 -4.9037846244975931 3.470209828657510E-004 0.00011584333533
10.700 -4.9037820324157817 3.470219053241175E-004 0.00011583870437
10.800 -4.9037795975095202 3.470227548071225E-004 0.00011583424353
10.900 -4.9037773071541126 3.470235418987790E-004 0.00011583000032
11.000 -4.9037751499419455 3.470242683400051E-004 0.00011582586417
11.100 -4.9037731155576250 3.470249418150120E-004 0.00011582189432
11.200 -4.9037711946573124 3.470255664139029E-004 0.00011581807735
11.300 -4.9037693787728260 3.470261456584862E-004 0.00011581440025
11.400 -4.9037676602053519 3.470266847735372E-004 0.00011581085967
11.500 -4.9037660319614345 3.470271886399194E-004 0.00011580743989
11.600 -4.9037644876753115 3.470276588527186E-004 0.00011580412637
11.700 -4.9037630215352515 3.470280960359503E-004 0.00011580094591
11.800 -4.9037616282491401 3.470285079258882E-004 0.00011579785002
11.900 -4.9037603029605066 3.470288925727394E-004 0.00011579487561
12.000 -4.9037590412327150 3.470292535637038E-004 0.00011579202242
12.100 -4.9037578390014138 3.470295934630956E-004 0.00011578922464
12.200 -4.9037566925320117 3.470299114229421E-004 0.00011578655004
12.300 -4.9037555983785497 3.470302144231605E-004 0.00011578397082
12.400 -4.9037545533813978 3.470304971223808E-004 0.00011578144262
12.500 -4.9037535546160251 3.470307673441565E-004 0.00011577902619
12.600 -4.9037525993924751 3.470310197294259E-004 0.00011577668319
12.700 -4.9037516852133987 3.470312598236835E-004 0.00011577437489
12.800 -4.9037508097788631 3.470314866658971E-004 0.00011577216745
12.900 -4.9037499709561105 3.470317057004216E-004 0.00011577000353
13.000 -4.9037491667300630 3.470319106120980E-004 0.00011576796144
13.100 -4.9037483952621868 3.470321048473574E-004 0.00011576592141
13.200 -4.9037476548341186 3.470322916604333E-004 0.00011576400267
13.300 -4.9037469438352632 3.470324692994731E-004 0.00011576211792
13.400 -4.9037462607651570 3.470326380686324E-004 0.00011576025305
13.500 -4.9037456042229133 3.470328010563756E-004 0.00011575848709
13.600 -4.9037449728963667 3.470329552452816E-004 0.00011575676085
13.700 -4.9037443655603186 3.470331028670096E-004 0.00011575507604
13.800 -4.9037437810618689 3.470332430973811E-004 0.00011575347044
13.900 -4.9037432183102956 3.470333814315190E-004 0.00011575187196
14.000 -4.9037426763018086 3.470335090410039E-004 0.00011575031674
14.100 -4.9037421540718187 3.470336344196352E-004 0.00011574881232
14.200 -4.9037416507273255 3.470337555548763E-004 0.00011574735463
14.300 -4.9037411653981566 3.470338659412375E-004 0.00011574594455
14.400 -4.9037406972977449 3.470339786854686E-004 0.00011574457465
14.500 -4.9037402456567669 3.470340850258038E-004 0.00011574325306
14.600 -4.9037398097708955 3.470341891087614E-004 0.00011574192058
14.700 -4.9037393889532748 3.470342859918052E-004 0.00011574069396
14.800 -4.9037389825654234 3.470343809974496E-004 0.00011573945514
14.900 -4.9037385899993442 3.470344724278827E-004 0.00011573825605
15.000 -4.9037382106795304 3.470345596386043E-004 0.00011573710901
15.100 -4.9037378440729524 3.470346462368306E-004 0.00011573596294
15.200 -4.9037374896327224 3.470347273318938E-004 0.00011573482917
15.300 -4.9037371468902364 3.470348054307812E-004 0.00011573377613
15.400 -4.9037368153502099 3.470348805625953E-004 0.00011573273152
15.500 -4.9037364945849173 3.470349557699439E-004 0.00011573170116
15.600 -4.9037361841593103 3.470350269782101E-004 0.00011573067256
15.700 -4.9037358836706826 3.470350959282416E-004 0.00011572975097
15.800 -4.9037355927443249 3.470351615238676E-004 0.00011572877394
15.900 -4.9037353110047111 3.470352265915309E-004 0.00011572784714
16.000 -4.9037350380968432 3.470352897145083E-004 0.00011572694934
16.100 -4.9037347737073027 3.470353500957211E-004 0.00011572606099
16.200 -4.9037345174841800 3.470354080747159E-004 0.00011572518600
16.300 -4.9037342691387220 3.470354629552229E-004 0.00011572433935
16.400 -4.9037340283753945 3.470355185144607E-004 0.00011572353827
16.500 -4.9037337949096429 3.470355730645195E-004 0.00011572274702
17.500 -4.9037318081493018 3.470360235868493E-004 0.00011571571043
18.500 -4.9037303190655948 3.470363586947819E-004 0.00011571016393
19.500 -4.9037291849040212 3.470366123684576E-004 0.00011570561293
20.500 -4.9037283085986498 3.470368158474957E-004 0.00011570196143
21.500 -4.9037276229100453 3.470369676123324E-004 0.00011569891211
22.500 -4.9037270801251687 3.470370894333626E-004 0.00011569642501
23.500 -4.9037266458718838 3.470371900793452E-004 0.00011569429972
24.500 -4.9037262951490339 3.470372691202985E-004 0.00011569256152
25.500 -4.9037260093435426 3.470373299392535E-004 0.00011569102931
26.500 -4.9037257745955598 3.470373830467735E-004 0.00011568972836
27.500 -4.9037255803540942 3.470374270111941E-004 0.00011568862670
28.500 -4.9037254184608310 3.470374662138911E-004 0.00011568763734
29.500 -4.9037252826431947 3.470374954914080E-004 0.00011568682278
30.500 -4.9037251681419738 3.470375233799221E-004 0.00011568612398
31.500 -4.9037250708760176 3.470375382443395E-004 0.00011568548883
32.500 -4.9037249878953073 3.470375592778074E-004 0.00011568486032
33.500 -4.9037249167690398 3.470375735693303E-004 0.00011568441905
34.500 -4.9037248554814896 3.470375857519480E-004 0.00011568391966
35.500 -4.9037248025760594 3.470376017463791E-004 0.00011568359876
36.500 -4.9037247565636077 3.470376077456426E-004 0.00011568320010
37.500 -4.9037247164567530 3.470376245283669E-004 0.00011568286337
38.500 -4.9037246813139994 3.470376268449912E-004 0.00011568262626
39.500 -4.9037246503653629 3.470376333682242E-004 0.00011568237583
40.500 -4.9037246232493548 3.470376327046353E-004 0.00011568212496
41.500 -4.9037245991380258 3.470376459889370E-004 0.00011568189428
42.500 -4.9037245778130583 3.470376453617214E-004 0.00011568170881
43.500 -4.9037245587216756 3.470376499749336E-004 0.00011568155401
44.500 -4.9037245417404627 3.470376523380315E-004 0.00011568137061
45.500 -4.9037245267544058 3.470376575466150E-004 0.00011568127137
46.500 -4.9037245132632634 3.470376653716609E-004 0.00011568107387
47.500 -4.9037245011191413 3.470376615181625E-004 0.00011568101847
48.500 -4.9037244901175647 3.470376664510266E-004 0.00011568090352
49.500 -4.9037244801929143 3.470376704587587E-004 0.00011568076027
50.500 -4.9037244711572958 3.470376689431382E-004 0.00011568070094
51.500 -4.9037244630574790 3.470376760753571E-004 0.00011568057665
52.500 -4.9037244556990309 3.470376828790438E-004 0.00011568051577
53.500 -4.9037244490104106 3.470376881441143E-004 0.00011568040944
54.500 -4.9037244430736644 3.470376802050470E-004 0.00011568039410
55.500 -4.9037244373413769 3.470376769375836E-004 0.00011568031367
56.500 -4.9037244321128926 3.470376764961079E-004 0.00011568023873
57.500 -4.9037244274600731 3.470376786123787E-004 0.00011568016792
58.500 -4.9037244232368007 3.470376796358711E-004 0.00011568010308
59.500 -4.9037244193003993 3.470376871880335E-004 0.00011568008351
60.500 -4.9037244156340094 3.470376827382568E-004 0.00011568001121
61.500 -4.9037244122637444 3.470376832558389E-004 0.00011567992147
62.500 -4.9037244092025860 3.470376849427527E-004 0.00011567991432
63.500 -4.9037244064156384 3.470376877373081E-004 0.00011567989204
64.500 -4.9037244038448042 3.470376917717495E-004 0.00011567989828
65.500 -4.9037244013957899 3.470376892462831E-004 0.00011567982513
66.500 -4.9037243991440151 3.470376893100027E-004 0.00011567978574
67.500 -4.9037243970185918 3.470376818999146E-004 0.00011567975901
68.500 -4.9037243949959564 3.470376871044216E-004 0.00011567964273
69.500 -4.9037243931450494 3.470376930127645E-004 0.00011567974257
70.500 -4.9037243913924193 3.470376874306496E-004 0.00011567974620
71.500 -4.9037243897701934 3.470376847971105E-004 0.00011567964364
72.500 -4.9037243882758137 3.470376918142484E-004 0.00011567967877
73.500 -4.9037243868713398 3.470376889741440E-004 0.00011567956042
74.500 -4.9037243855811745 3.470376965124541E-004 0.00011567965807
75.500 -4.9037243844471332 3.470376974540304E-004 0.00011567957305
76.500 -4.9037243833389903 3.470376975886246E-004 0.00011567970921
77.500 -4.9037243822891972 3.470376882564511E-004 0.00011567957363
78.500 -4.9037243812608384 3.470376950108283E-004 0.00011567956867
79.500 -4.9037243803488888 3.470376945802503E-004 0.00011567950940
80.500 -4.9037243795796357 3.470376918896559E-004 0.00011567948501
81.500 -4.9037243786982874 3.470376916881745E-004 0.00011567945235
82.500 -4.9037243778193984 3.470376947543184E-004 0.00011567952215
83.500 -4.9037243770536936 3.470376941338422E-004 0.00011567948149
84.500 -4.9037243762890128 3.470376902604493E-004 0.00011567944085
85.500 -4.9037243755802082 3.470377013868601E-004 0.00011567938039
86.500 -4.9037243749799329 3.470376896996779E-004 0.00011567946864
87.500 -4.9037243743645202 3.470377012066651E-004 0.00011567936687
88.500 -4.9037243737620138 3.470376937940263E-004 0.00011567941032
89.500 -4.9037243732909301 3.470376841738171E-004 0.00011567937062
90.500 -4.9037243728242679 3.470376931640631E-004 0.00011567925792
91.500 -4.9037243722995392 3.470376829713219E-004 0.00011567936654
92.500 -4.9037243718201360 3.470376952609372E-004 0.00011567944626
93.500 -4.9037243713222125 3.470376917289474E-004 0.00011567945098
94.500 -4.9037243709178284 3.470376906928599E-004 0.00011567926901
95.500 -4.9037243704989448 3.470376944785681E-004 0.00011567925211
96.500 -4.9037243701325419 3.470376916388162E-004 0.00011567951104
97.500 -4.9037243696716990 3.470376983567690E-004 0.00011567940178
98.500 -4.9037243691850296 3.470376951279979E-004 0.00011567928465
99.500 -4.9037243688926981 3.470377024039753E-004 0.00011567942155
100.500 -4.9037243687297654 3.470377017104905E-004 0.00011567938977


==> He2p_SOM_data/Xp2250_mrot.txt <==
0.30	1.3411417534	-1505.241723	-1505.24172345857
0.40	-1.2285929535	-432.853127	-433.078122
0.50	-2.5735883830	-159.279382	-159.309147
0.60	-3.3548144450	-68.760800	-68.765046
0.70	-3.8455688797	-33.586558	-33.587943
0.80	-4.1739316924	-18.286150	-18.286717
0.90	-4.4043237185	-10.988830	-10.989117
1.00	-4.5710394293	-7.207824	-7.208475
1.10	-4.6936540264	-5.097814	-5.098183
1.20	-4.7843029243	-3.840521	-3.840802
1.30	-4.8511199060	-3.049382	-3.049565
1.40	-4.8998923659	-2.529051	-2.529168
1.50	-4.9349038488	-2.174638	-2.174740
1.60	-4.9594011074	-1.926791	-1.926864
1.70	-4.9758786573	-1.750073	-1.750135
1.80	-4.9862671767	-1.622443	-1.622501
1.90	-4.9920662314	-1.529664	-1.529730
2.00	-4.9944417653	-1.462195	-1.462250
2.10	-4.9942996665	-1.413379	-1.413432
2.20	-4.9923422182	-1.378567	-1.378630
2.30	-4.9891119372	-1.354383	-1.354443
2.40	-4.9850258387	-1.338284	-1.338348
2.50	-4.9804023675	-1.328381	-1.328452
2.60	-4.9754826304	-1.323236	-1.323315
2.70	-4.9704471627	-1.321778	-1.321840
2.80	-4.9654291802	-1.323057	-1.323130
2.90	-4.9605250534	-1.326431	-1.326530
3.00	-4.9558025784	-1.331408	-1.331459
3.10	-4.9513075046	-1.337463	-1.337540
3.20	-4.9470686763	-1.344289	-1.344404
3.30	-4.9431020776	-1.351699	-1.351775
3.40	-4.9394140095	-1.359313	-1.359451
3.50	-4.9360035802	-1.367054	-1.367253
3.60	-4.9328646525	-1.374838	-1.375055
3.70	-4.9299873633	-1.382509	-1.382759
3.80	-4.9273593040	-1.389988	-1.390265
3.90	-4.9249664339	-1.397222	-1.397509
4.00	-4.9227937820	-1.404159	-1.404483
4.10	-4.9208259818	-1.410774	-1.411134
4.20	-4.9190476727	-1.417040	-1.417432
4.30	-4.9174437980	-1.422955	-1.423367
4.40	-4.9159998189	-1.428513	-1.428970
4.50	-4.9147018638	-1.433716	-1.434207
4.60	-4.9135368262	-1.438568	-1.439098
4.70	-4.9124924228	-1.443081	-1.443629
4.80	-4.9115572201	-1.447269	-1.447851
4.90	-4.9107206385	-1.451141	-1.451757
5.00	-4.9099729379	-1.454719	-1.455376
5.10	-4.9093051906	-1.458020	-1.458730
5.20	-4.9087092457	-1.461055	-1.461830
5.30	-4.9081776870	-1.463847	-1.464625
5.40	-4.9077037872	-1.466410	-1.467223
5.50	-4.9072814600	-1.468762	-1.469631
5.60	-4.9069052131	-1.470920	-1.471850
5.70	-4.9065701001	-1.472894	-1.473840
5.80	-4.9062716751	-1.474701	-1.475705
5.90	-4.9060059489	-1.476352	-1.477393
6.00	-4.9057693472	-1.477860	-1.478944
6.10	-4.9055586724	-1.479243	-1.480386
6.20	-4.9053710669	-1.480507	-1.481672
6.30	-4.9052039799	-1.481662	-1.482898
6.40	-4.9050551364	-1.482716	-1.483994
6.50	-4.9049225096	-1.483677	-1.484980
6.60	-4.9048042948	-1.484554	-1.485887
6.70	-4.9046988861	-1.485355	-1.486747
6.80	-4.9046048557	-1.486087	-1.487523
6.90	-4.9045209342	-1.486754	-1.488253
7.00	-4.9044459943	-1.487368	-1.488899
7.10	-4.9043790345	-1.487922	-1.489500
7.20	-4.9043191659	-1.488435	-1.490035
7.30	-4.9042655994	-1.488901	-1.490585
7.40	-4.9042176348	-1.489322	-1.491062
7.50	-4.9041746510	-1.489724	-1.491529
7.60	-4.9041360968	-1.490080	-1.491893
7.70	-4.9041014834	-1.490410	-1.492305
7.80	-4.9040703772	-1.490712	-1.492606
7.90	-4.9040423942	-1.490983	-1.492957
8.00	-4.9040171925	-1.491231	-1.493256
8.10	-4.9039944692	-1.491458	-1.493537
8.20	-4.9039739558	-1.491658	-1.493794
8.30	-4.9039554140	-1.491835	-1.494060
8.40	-4.9039386326	-1.491997	-1.494265
8.50	-4.9039234236	-1.492146	-1.494464
8.60	-4.9039096204	-1.492285	-1.494683
8.70	-4.9038970750	-1.492412	-1.494862
8.80	-4.9038856558	-1.492528	-1.494982
8.90	-4.9038752458	-1.492633	-1.495145
9.00	-4.9038657412	-1.492728	-1.495380
9.10	-4.9038570495	-1.492816	-1.495474
9.20	-4.9038490883	-1.492890	-1.495615
9.30	-4.9038417845	-1.492949	-1.495755
9.40	-4.9038350726	-1.492993	-1.495847
9.50	-4.9038288947	-1.492932	-1.495961
9.60	-4.9038231987	-1.492917	-1.496100
9.70	-4.9038179384	-1.492894	-1.496167
9.80	-4.9038130724	-1.492872	-1.496317
9.90	-4.9038085638	-1.492844	-1.496371
10.00	-4.9038043795	-1.492813	-1.496424
10.10	-4.9038004899	-1.492816	-1.493736
10.20	-4.9037968685	-1.492803	-1.494768
10.30	-4.9037934915	-1.492793	-1.494553
10.40	-4.9037903377	-1.492783	-1.494490
10.50	-4.9037873877	-1.492771	-1.496844
10.60	-4.9037846245	-1.492754	-1.494684
10.70	-4.9037820324	-1.492738	-1.494635
10.80	-4.9037795975	-1.492727	-1.494647
10.90	-4.9037773072	-1.492714	-1.494959
11.00	-4.9037751499	-1.492700	-1.497127
11.10	-4.9037731156	-1.492682	-1.494729
11.20	-4.9037711947	-1.492661	-1.493139
11.30	-4.9037693788	-1.492637	-1.494807
11.40	-4.9037676602	-1.492611	-1.492981
11.50	-4.9037660320	-1.492585	-1.497410
11.60	-4.9037644877	-1.492557	-1.492771
11.70	-4.9037630215	-1.492523	-1.494983
11.80	-4.9037616282	-1.492488	-1.495052
11.90	-4.9037603030	-1.492451	-1.492730
12.00	-4.9037590412	-1.492410	-1.497602
12.10	-4.9037578390	-1.492372	-1.492593
12.20	-4.9037566925	-1.492328	-1.494721
12.30	-4.9037555984	-1.492278	-1.494869
12.40	-4.9037545534	-1.492235	-1.495188
12.50	-4.9037535546	-1.492187	-1.497725
12.60	-4.9037525994	-1.492140	-1.494779
12.70	-4.9037516852	-1.492093	-1.494805
12.80	-4.9037508098	-1.492043	-1.493675
12.90	-4.9037499710	-1.491989	-1.495055
13.00	-4.9037491667	-1.491938	-1.497787
13.10	-4.9037483953	-1.491885	-1.494781
13.20	-4.9037476548	-1.491830	-1.494755
13.30	-4.9037469438	-1.491776	-1.494678
13.40	-4.9037462608	-1.491722	-1.494914
13.50	-4.9037456042	-1.491665	-1.494656
13.60	-4.9037449729	-1.491607	-1.494620
13.70	-4.9037443656	-1.491551	-1.494678
13.80	-4.9037437811	-1.491492	-1.494618
13.90	-4.9037432183	-1.491431	-1.494643
14.00	-4.9037426763	-1.491366	-1.497862
14.10	-4.9037421541	-1.491306	-1.494498
14.20	-4.9037416507	-1.491253	-1.494532
14.30	-4.9037411654	-1.491165	-1.493054
14.40	-4.9037406973	-1.491096	-1.494748
14.50	-4.9037402457	-1.491025	-1.498050
14.60	-4.9037398098	-1.490955	-1.494505
14.70	-4.9037393890	-1.490882	-1.494355
14.80	-4.9037389826	-1.490817	-1.494258
14.90	-4.9037385900	-1.490746	-1.494252
15.00	-4.9037382107	-1.490674	-1.498050
15.10	-4.9037378441	-1.490603	-1.494204
15.20	-4.9037374896	-1.490514	-1.494156
15.30	-4.9037371469	-1.490494	-1.494159
15.40	-4.9037368154	-1.490495	-1.494234
15.50	-4.9037364946	-1.490360	-1.498189
15.60	-4.9037361842	-1.490224	-1.493961
15.70	-4.9037358837	-1.490113	-1.493974
15.80	-4.9037355927	-1.490014	-1.490559
15.90	-4.9037353110	-1.489928	-1.493955
16.00	-4.9037350381	-1.489844	-1.498178
16.10	-4.9037347737	-1.489760	-1.493826
16.20	-4.9037345175	-1.489683	-1.493847
16.30	-4.9037342691	-1.489610	-1.493811
16.40	-4.9037340284	-1.489527	-1.493646
16.50	-4.9037337949	-1.489441	-1.493717
17.5	0	0	-1.493717
17	0	0	-1.493717
18	0	0	-1.493717
19	0	0	-1.493717
20	0	0	-1.493717
21	0	0	-1.493717
22	0	0	-1.493717
23	0	0	-1.493717
24	0	0	-1.493717
25	0	0	-1.493717
26	0	0	-1.493717
27	0	0	-1.493717
28	0	0	-1.493717
29	0	0	-1.493717
30	0	0	-1.493717
31	0	0	-1.493717
32	0	0	-1.493717
33	0	0	-1.493717
34	0	0	-1.493717
35	0	0	-1.493717
36	0	0	-1.493717
37	0	0	-1.493717
38	0	0	-1.493717
39	0	0	-1.493717
40	0	0	-1.493717
41	0	0	-1.493717
42	0	0	-1.493717
43	0	0	-1.493717
44	0	0	-1.493717
45	0	0	-1.493717
46	0	0	-1.493717
47	0	0	-1.493717
48	0	0	-1.493717
49	0	0	-1.493717
50	0	0	-1.493717
51	0	0	-1.493717
52	0	0	-1.493717
53	0	0	-1.493717
54	0	0	-1.493717
55	0	0	-1.493717
56	0	0	-1.493717
57	0	0	-1.493717
58	0	0	-1.493717
59	0	0	-1.493717
60	0	0	-1.493717
61	0	0	-1.493717
62	0	0	-1.493717
63	0	0	-1.493717
64	0	0	-1.493717
65	0	0	-1.493717
66	0	0	-1.493717
67	0	0	-1.493717
68	0	0	-1.493717
69	0	0	-1.493717
70	0	0	-1.493717
71	0	0	-1.493717
72	0	0	-1.493717
73	0	0	-1.493717
74	0	0	-1.493717
75	0	0	-1.493717
76	0	0	-1.493717
77	0	0	-1.493717
78	0	0	-1.493717
79	0	0	-1.493717
80	0	0	-1.493717
81	0	0	-1.493717
82	0	0	-1.493717
83	0	0	-1.493717
84	0	0	-1.493717
85	0	0	-1.493717
86	0	0	-1.493717
87	0	0	-1.493717
88	0	0	-1.493717
89	0	0	-1.493717
90	0	0	-1.493717
91	0	0	-1.493717
92	0	0	-1.493717
93	0	0	-1.493717
94	0	0	-1.493717
95	0	0	-1.493717
96	0	0	-1.493717
97	0	0	-1.493717
98	0	0	-1.493717
99	0	0	-1.493717
100	0	0	-1.493717
100.5	0	0	-1.493717


==> He2p_SOM_data/Xp2250_mvib.txt <==
0.300	1.3411417534	-3.279525	-3.279543
0.400	-1.2285929535	-4.950766	-4.950822
0.500	-2.5735883830	-6.265037	-6.265073
0.600	-3.3548144450	-6.451202	-6.451263
0.700	-3.8455688797	-5.408175	-5.408201
0.800	-4.1739316924	-3.878793	-3.878897
0.900	-4.4043237185	-2.590223	-2.590346
1.000	-4.5710394293	-1.765211	-1.765370
1.100	-4.6936540264	-1.316726	-1.316897
1.200	-4.7843029243	-1.102457	-1.102668
1.300	-4.8511199060	-1.017609	-1.017877
1.400	-4.8998923659	-1.000478	-1.000786
1.500	-4.9349038488	-1.017622	-1.017887
1.600	-4.9594011074	-1.051497	-1.051804
1.700	-4.9758786573	-1.092999	-1.093317
1.800	-4.9862671767	-1.137314	-1.137619
1.900	-4.9920662314	-1.181930	-1.182301
2.000	-4.9944417653	-1.225466	-1.225947
2.100	-4.9942996665	-1.267185	-1.267700
2.200	-4.9923422182	-1.306799	-1.307382
2.300	-4.9891119372	-1.343946	-1.344551
2.400	-4.9850258387	-1.378361	-1.379045
2.500	-4.9804023675	-1.410271	-1.410983
2.600	-4.9754826304	-1.439591	-1.440227
2.700	-4.9704471627	-1.466030	-1.466732
2.800	-4.9654291802	-1.489974	-1.490551
2.900	-4.9605250534	-1.511335	-1.511894
3.000	-4.9558025784	-1.530108	-1.530707
3.100	-4.9513075046	-1.546595	-1.547156
3.200	-4.9470686763	-1.560843	-1.561446
3.300	-4.9431020776	-1.572898	-1.573587
3.400	-4.9394140095	-1.583019	-1.583673
3.500	-4.9360035802	-1.591236	-1.591820
3.600	-4.9328646525	-1.597734	-1.598373
3.700	-4.9299873633	-1.602683	-1.603193
3.800	-4.9273593040	-1.606088	-1.606627
3.900	-4.9249664339	-1.608139	-1.608636
4.000	-4.9227937820	-1.609056	-1.609587
4.100	-4.9208259818	-1.608854	-1.609431
4.200	-4.9190476727	-1.607912	-1.608423
4.300	-4.9174437980	-1.606085	-1.606654
4.400	-4.9159998189	-1.603780	-1.604232
4.500	-4.9147018638	-1.600849	-1.601364
4.600	-4.9135368262	-1.597478	-1.598021
4.700	-4.9124924228	-1.593865	-1.594369
4.800	-4.9115572201	-1.590063	-1.590570
4.900	-4.9107206385	-1.586075	-1.586571
5.000	-4.9099729379	-1.582029	-1.582545
5.100	-4.9093051906	-1.577945	-1.578485
5.200	-4.9087092457	-1.573842	-1.574376
5.300	-4.9081776870	-1.569875	-1.570364
5.400	-4.9077037872	-1.565943	-1.566556
5.500	-4.9072814600	-1.562155	-1.562721
5.600	-4.9069052131	-1.558508	-1.559067
5.700	-4.9065701001	-1.555013	-1.555549
5.800	-4.9062716751	-1.551627	-1.552157
5.900	-4.9060059489	-1.548434	-1.549002
6.000	-4.9057693472	-1.545442	-1.545944
6.100	-4.9055586724	-1.542552	-1.543102
6.200	-4.9053710669	-1.539820	-1.540386
6.300	-4.9052039799	-1.537301	-1.537845
6.400	-4.9050551364	-1.534911	-1.535441
6.500	-4.9049225096	-1.532642	-1.533245
6.600	-4.9048042948	-1.530539	-1.531090
6.700	-4.9046988861	-1.528568	-1.529151
6.800	-4.9046048557	-1.526783	-1.527326
6.900	-4.9045209342	-1.524997	-1.525619
7.000	-4.9044459943	-1.523427	-1.523973
7.100	-4.9043790345	-1.521933	-1.522565
7.200	-4.9043191659	-1.520524	-1.521193
7.300	-4.9042655994	-1.519174	-1.519911
7.400	-4.9042176348	-1.517992	-1.518679
7.500	-4.9041746510	-1.516847	-1.517470
7.600	-4.9041360968	-1.515736	-1.516489
7.700	-4.9041014834	-1.514781	-1.515464
7.800	-4.9040703772	-1.513914	-1.514617
7.900	-4.9040423942	-1.513421	-1.514001
8.000	-4.9040171925	-1.512714	-1.513239
8.100	-4.9039944692	-1.512058	-1.512514
8.200	-4.9039739558	-1.511374	-1.511869
8.300	-4.9039554140	-1.510793	-1.511234
8.400	-4.9039386326	-1.510127	-1.510649
8.500	-4.9039234236	-1.509564	-1.510054
8.600	-4.9039096204	-1.509086	-1.509571
8.700	-4.9038970750	-1.508552	-1.509090
8.800	-4.9038856558	-1.508141	-1.508659
8.900	-4.9038752458	-1.507709	-1.508215
9.000	-4.9038657412	-1.507296	-1.507860
9.100	-4.9038570495	-1.506896	-1.507483
9.200	-4.9038490883	-1.506582	-1.507092
9.300	-4.9038417845	-1.506228	-1.506809
9.400	-4.9038350726	-1.505930	-1.506489
9.500	-4.9038288947	-1.505631	-1.506190
9.600	-4.9038231987	-1.505369	-1.505891
9.700	-4.9038179384	-1.505073	-1.505592
9.800	-4.9038130724	-1.504831	-1.505404
9.900	-4.9038085638	-1.504568	-1.505122
10.000	-4.9038043795	-1.504302	-1.504917
10.100	-4.9038004899	-1.503897	-1.504378
10.200	-4.9037968685	-1.503689	-1.504366
10.300	-4.9037934915	-1.503496	-1.504056
10.400	-4.9037903377	-1.503313	-1.503859
10.500	-4.9037873877	-1.503141	-1.503994
10.600	-4.9037846245	-1.502971	-1.503534
10.700	-4.9037820324	-1.502805	-1.503383
10.800	-4.9037795975	-1.502654	-1.503261
10.900	-4.9037773072	-1.502508	-1.503018
11.000	-4.9037751499	-1.502369	-1.503326
11.100	-4.9037731156	-1.502235	-1.502943
11.200	-4.9037711947	-1.502107	-1.502661
11.300	-4.9037693788	-1.501989	-1.502561
11.400	-4.9037676602	-1.501873	-1.502560
11.500	-4.9037660320	-1.501770	-1.502672
11.600	-4.9037644877	-1.501661	-1.502143
11.700	-4.9037630215	-1.501556	-1.502158
11.800	-4.9037616282	-1.501460	-1.502005
11.900	-4.9037603030	-1.501361	-1.501958
12.000	-4.9037590412	-1.501264	-1.502112
12.100	-4.9037578390	-1.501178	-1.501808
12.200	-4.9037566925	-1.501091	-1.501610
12.300	-4.9037555984	-1.501012	-1.501655
12.400	-4.9037545534	-1.500932	-1.501428
12.500	-4.9037535546	-1.500858	-1.501741
12.600	-4.9037525994	-1.500787	-1.501372
12.700	-4.9037516852	-1.500713	-1.501318
12.800	-4.9037508098	-1.500647	-1.501349
12.900	-4.9037499710	-1.500586	-1.501258
13.000	-4.9037491667	-1.500521	-1.501433
13.100	-4.9037483953	-1.500458	-1.501060
13.200	-4.9037476548	-1.500403	-1.501034
13.300	-4.9037469438	-1.500352	-1.500936
13.400	-4.9037462608	-1.500301	-1.500933
13.500	-4.9037456042	-1.500247	-1.500831
13.600	-4.9037449729	-1.500196	-1.500806
13.700	-4.9037443656	-1.500150	-1.500698
13.800	-4.9037437811	-1.500104	-1.500565
13.900	-4.9037432183	-1.500054	-1.500701
14.000	-4.9037426763	-1.500009	-1.500944
14.100	-4.9037421541	-1.499964	-1.500586
14.200	-4.9037416507	-1.499926	-1.500552
14.300	-4.9037411654	-1.499883	-1.500496
14.400	-4.9037406973	-1.499842	-1.500544
14.500	-4.9037402457	-1.499806	-1.500701
14.600	-4.9037398098	-1.499771	-1.500424
14.700	-4.9037393890	-1.499735	-1.500447
14.800	-4.9037389826	-1.499700	-1.500320
14.900	-4.9037385900	-1.499668	-1.500363
15.000	-4.9037382107	-1.499632	-1.500496
15.100	-4.9037378441	-1.499606	-1.500195
15.200	-4.9037374896	-1.499579	-1.500168
15.300	-4.9037371469	-1.499543	-1.500153
15.400	-4.9037368154	-1.499511	-1.500100
15.500	-4.9037364946	-1.499481	-1.500324
15.600	-4.9037361842	-1.499454	-1.500031
15.700	-4.9037358837	-1.499426	-1.500134
15.800	-4.9037355927	-1.499398	-1.500014
15.900	-4.9037353110	-1.499370	-1.499866
16.000	-4.9037350381	-1.499345	-1.500164
16.100	-4.9037347737	-1.499317	-1.499823
16.200	-4.9037345175	-1.499298	-1.499920
16.300	-4.9037342691	-1.499275	-1.499851
16.400	-4.9037340284	-1.499257	-1.499740
16.500	-4.9037337949	-1.499240	-1.500013
17.500	-4.9037318081	-1.499007	-1.499717
18.500	-4.9037303191	-1.498827	-1.499614
19.500	-4.9037291849	-1.498690	-1.499458
20.500	-4.9037283086	-1.498578	-1.499420
21.500	-4.9037276229	-1.498484	-1.499322
22.500	-4.9037270801	-1.498415	-1.499235
23.500	-4.9037266459	-1.498360	-1.499182
24.500	-4.9037262951	-1.498311	-1.499168
25.500	-4.9037260093	-1.498273	-1.499111
26.500	-4.9037257746	-1.498232	-1.499057
27.500	-4.9037255804	-1.498200	-1.499069
28.500	-4.9037254185	-1.498179	-1.498942
29.500	-4.9037252826	-1.498153	-1.498981
30.500	-4.9037251681	-1.498133	-1.498896
31.500	-4.9037250709	-1.498120	-1.498898
32.500	-4.9037249879	-1.498101	-1.498881
33.500	-4.9037249168	-1.498084	-1.498860
34.500	-4.9037248555	-1.498067	-1.498846
35.500	-4.9037248026	-1.498056	-1.498888
36.500	-4.9037247566	-1.498038	-1.498890
37.500	-4.9037247165	-1.498028	-1.498791
38.500	-4.9037246813	-1.498008	-1.498755
39.500	-4.9037246504	-1.497994	-1.498818
40.500	-4.9037246232	-1.497994	-1.498799
41.500	-4.9037245991	-1.497984	-1.498775
42.500	-4.9037245778	-1.497982	-1.498743
43.500	-4.9037245587	-1.497973	-1.498781
44.500	-4.9037245417	-1.497969	-1.498799
45.500	-4.9037245268	-1.497962	-1.498807
46.500	-4.9037245133	-1.497957	-1.498798
47.500	-4.9037245011	-1.497963	-1.498683
48.500	-4.9037244901	-1.497961	-1.498393
49.500	-4.9037244802	-1.497958	-1.498449
50.500	-4.9037244712	-1.497950	-1.498577
51.500	-4.9037244631	-1.497949	-1.498410
52.500	-4.9037244557	-1.497948	-1.498387
53.500	-4.9037244490	-1.497946	-1.498469
54.500	-4.9037244431	-1.497949	-1.498378
55.500	-4.9037244373	-1.497941	-1.498512
56.500	-4.9037244321	-1.497935	-1.498394
57.500	-4.9037244275	-1.497936	-1.498441
58.500	-4.9037244232	-1.497944	-1.498333
59.500	-4.9037244193	-1.497944	-1.498386
60.500	-4.9037244156	-1.497948	-1.498385
61.500	-4.9037244123	-1.497946	-1.498376
62.500	-4.9037244092	-1.497948	-1.498522
63.500	-4.9037244064	-1.497951	-1.498396
64.500	-4.9037244038	-1.497946	-1.498375
65.500	-4.9037244014	-1.497941	-1.498393
66.500	-4.9037243991	-1.497937	-1.498542
67.500	-4.9037243970	-1.497926	-1.498339
68.500	-4.9037243950	-1.497922	-1.498537
69.500	-4.9037243931	-1.497919	-1.498357
70.500	-4.9037243914	-1.497911	-1.498365
71.500	-4.9037243898	-1.497906	-1.498355
72.500	-4.9037243883	-1.497903	-1.498309
73.500	-4.9037243869	-1.497897	-1.498399
74.500	-4.9037243856	-1.497894	-1.498417
75.500	-4.9037243844	-1.497894	-1.498268
76.500	-4.9037243833	-1.497895	-1.498328
77.500	-4.9037243823	-1.497895	-1.498416
78.500	-4.9037243813	-1.497895	-1.498375
79.500	-4.9037243803	-1.497897	-1.498290
80.500	-4.9037243796	-1.497901	-1.498261
81.500	-4.9037243787	-1.497897	-1.498373
82.500	-4.9037243778	-1.497880	-1.498292
83.500	-4.9037243771	-1.497874	-1.498342
84.500	-4.9037243763	-1.497864	-1.498269
85.500	-4.9037243756	-1.497857	-1.498452
86.500	-4.9037243750	-1.497851	-1.498245
87.500	-4.9037243744	-1.497857	-1.498220
88.500	-4.9037243738	-1.497860	-1.498345
89.500	-4.9037243733	-1.497866	-1.498430
90.500	-4.9037243728	-1.497857	-1.498376
91.500	-4.9037243723	-1.497851	-1.498315
92.500	-4.9037243718	-1.497846	-1.498395
93.500	-4.9037243713	-1.497839	-1.498370
94.500	-4.9037243709	-1.497836	-1.498527
95.500	-4.9037243705	-1.497831	-1.498310
96.500	-4.9037243701	-1.497820	-1.498238
97.500	-4.9037243697	-1.497818	-1.498348
98.500	-4.9037243692	-1.497813	-1.498194
99.500	-4.9037243689	-1.497810	-1.498224
100.500	-4.9037243687	-1.497804	-1.498450


==> He2p_SOM_data/Xp2250_rel.txt <==
0.30 1.3411417534244880 -76.4447323921947 62.8346885826646 -2.38751868935875 -76.3414742950349 62.7397161779992 -2.39182864626615 -0.228867458158292
0.35 -0.1684201415320920 -65.6643417841448 54.1859307461034 -2.08529616961423 -65.5747685074968 54.1038243491838 -2.08916223116193 -0.154725445187428
0.40 -1.2285929534881135 -57.3245579314865 47.4428751231399 -1.83206908327751 -57.2458835614298 47.3708731796244 -1.83553262395965 -8.353593191569844E-002
0.45 -1.9987369536449169 -50.8174025483534 42.1337874271521 -1.62087856607524 -50.7475052358030 42.0698248095892 -1.62398191130864 -1.621107070434250E-002
0.50 -2.5735883829534152 -45.7138590836563 37.9278113573511 -1.44528379509691 -45.6510251150348 37.8702366475065 -1.44806981056041 4.600399210756491E-002
0.55 -3.0126361222618101 -41.7042497391342 34.5875108338946 -1.29958856121155 -41.6469037590004 34.5349179810267 -1.30210635748259 0.101562198986345
0.60 -3.3548144449503599 -38.5575518375030 31.9367698610595 -1.17880376987586 -38.5045732078340 31.8881688796365 -1.18109689484494 0.148828893732636
0.65 -3.6264074638920625 -36.0944530712686 29.8393647933594 -1.07855099685606 -36.0449101585863 29.7939585465912 -1.08067693604780 0.186411633547888
0.70 -3.8455688796584049 -34.1705072339238 28.1853994495868 -0.994996977297497 -34.1238219996585 28.1425898464329 -0.996956494664553 0.213487012321695
0.75 -4.0250505144116762 -32.6668268734967 26.8835554253780 -0.924832441513459 -32.6224939396100 26.8428613875739 -0.926654744386234 0.229995209093020
0.80 -4.1739316924325713 -31.4853200550759 25.8572610933962 -0.865273914125796 -31.4427589672827 25.8182343377850 -0.866986485194216 0.236637712811788
0.85 -4.2987598899457522 -30.5463350400301 25.0429751374705 -0.814056981626029 -30.5053485172090 25.0053814202344 -0.815659485373608 0.234703793167181
0.90 -4.4043237185037079 -29.7869713942498 24.3891738134051 -0.769400223490631 -29.7473803487049 24.3528624390512 -0.770930123191869 0.225812348205981
0.95 -4.4941839361721136 -29.1590357156165 23.8552612409377 -0.729944283807251 -29.1205528300009 23.8199769666179 -0.731407872470610 0.211661919300037
1.00 -4.5710394293477217 -28.6268058630026 23.4101756729353 -0.694673972190177 -28.5893151326090 23.3758210688719 -0.696095542587827 0.193843176298001
1.05 -4.6369789920849751 -28.1645151800912 23.0307847960188 -0.662842277666894 -28.1279863510018 22.9972938737908 -0.664197921281933 0.173730614414038
1.10 -4.6936540264282938 -27.7541075733487 22.7002628819221 -0.633899312411225 -27.7184127995966 22.6675268723870 -0.635201179371845 0.152438330970779
1.15 -4.7423969878749928 -27.3831746388955 22.4066143724950 -0.607438170346451 -27.3481739570659 22.3745218645847 -0.608707222346868 0.130824298664929
1.20 -4.7843029243300830 -27.0433320739718 22.1414250291202 -0.583152090263228 -27.0089311466643 22.1098909024412 -0.584389278891625 0.109518299279534
1.25 -4.8202861057962956 -26.7289935588587 21.8988668071027 -0.560803930339015 -26.6951529915788 21.8678257129695 -0.561989881208712 8.895981009660528E-002
1.30 -4.8511199059577912 -26.4364998257106 21.6749370154745 -0.540204494398877 -26.4031801509381 21.6443598810889 -0.541354271717439 6.943740200112342E-002
1.35 -4.8774654066280707 -26.1634235605597 21.4668946200501 -0.521198065162517 -26.1304947957799 21.4367065138491 -0.522354049252086 5.112425724097579E-002
1.40 -4.8998923658548375 -25.9080692910338 21.2728550806625 -0.503652946091204 -25.8755146979913 21.2430070291764 -0.504777667472816 3.410842196142617E-002
1.45 -4.9188949530185493 -25.6693056715174 21.0915032365302 -0.487454175014186 -25.6371105546540 21.0619799898155 -0.488559674090470 1.841594724151587E-002
1.50 -4.9349038488214552 -25.4462753606495 20.9218944230210 -0.472499967127119 -25.4143635916823 20.8926570909609 -0.473608696000258 4.030119869841409E-003
1.55 -4.9482957667657557 -25.2382519780648 20.7633194267079 -0.458698573306910 -25.2066365221294 20.7343532314754 -0.459799713983145 -9.094403365666219E-003
1.60 -4.9594011073522104 -25.0446323419503 20.6152136451512 -0.445966291593065 -25.0132598967446 20.5864913032539 -0.447073450060579 -2.102161460501378E-002
1.65 -4.9685102273845354 -24.8648175345803 20.4770976716992 -0.434226398382896 -24.8336640211262 20.4485821325020 -0.435328626278426 -3.182609531556812E-002
1.70 -4.9758786573189306 -24.6982415333022 20.3485397346499 -0.423407986871717 -24.6673066352186 20.3202278997409 -0.424508174556735 -4.158798026967496E-002
1.75 -4.9817314993083128 -24.5443312648161 20.2291320777060 -0.413445414575923 -24.5135771926302 20.2010007483315 -0.414550118589583 -5.038884063250300E-002
1.80 -4.9862671767406761 -24.4025116874946 20.1184774533890 -0.404277804806071 -24.3718677437200 20.0904900357514 -0.405411744499203 -5.830930255841801E-002
1.85 -4.9896606552272873 -24.2721931915669 20.0161820917782 -0.395848603338856 -24.2416427980696 19.9883367278136 -0.397038467980357 -6.542713061538136E-002
1.90 -4.9920662313516964 -24.1527363140355 19.9218523104160 -0.388105531283490 -24.1223026611458 19.8941392576539 -0.389307860937306 -7.181596924193621E-002
1.95 -4.9936199577648548 -24.0435869288262 19.8350940118243 -0.380999518864176 -24.0132238546141 19.8074920583937 -0.382249909223231 -7.754552880784570E-002
2.00 -4.9944417653369699 -23.9441064422940 19.7555136436213 -0.374485387924719 -23.9138398893155 19.7280141943871 -0.375747676773926 -8.268001872122684E-002
2.05 -4.9946373223577361 -23.8536696622659 19.6827198597714 -0.368521411249534 -23.8236124587862 19.6553286680849 -0.369687868774700 -8.727855161224971E-002
2.10 -4.9942996664549701 -23.7717684698709 19.6163252757281 -0.363067521818701 -23.7418698328806 19.5890158964722 -0.364157948698775 -9.139669821365168E-002
2.15 -4.9935106513309417 -23.6978319138305 19.5559487601538 -0.358087189228153 -23.6680820371359 19.5287210497638 -0.359109263181319 -9.508450089143977E-002
2.20 -4.9923422182237029 -23.6313217422080 19.5012173962706 -0.353546263129394 -23.6016861004118 19.4740516082621 -0.354520784015911 -9.838765830719960E-002
2.25 -4.9908575237135224 -23.5717072377966 19.4517682317950 -0.349413149849065 -23.5421871327673 19.4246662709072 -0.350349770111040 -0.101347464637192
2.30 -4.9891119372456316 -23.5184554724578 19.4072496517764 -0.345658489746358 -23.4890816137644 19.3802092452947 -0.346514792012216 -0.104001129849816
2.35 -4.9871539253622821 -23.4711312856697 19.3673227309411 -0.342254533091388 -23.4418376985784 19.3403259164859 -0.343067093072603 -0.106382783450308
2.40 -4.9850258387028292 -23.4292520747524 19.3316622102363 -0.339175796515062 -23.4000693687929 19.3047189966236 -0.339937578806576 -0.108522663217436
2.45 -4.9827646085806911 -23.3924016356617 19.2999570521334 -0.336398278815781 -23.3632987616998 19.2730518679883 -0.337132708393474 -0.110448207544441
2.50 -4.9804023674613820 -23.3601585598317 19.2719110736750 -0.333899798965237 -23.3311130431677 19.2450393316246 -0.334607321776059 -0.112183806963174
2.55 -4.9779669995366262 -23.3321469527473 19.2472431084651 -0.331659577210798 -23.3031310878275 19.2204025065017 -0.332353599329537 -0.113751378225215
2.60 -4.9754826303537873 -23.3079968126232 19.2256870684911 -0.329658279942409 -23.2790042589954 19.1988706800673 -0.330336328149921 -0.115170421147978
2.65 -4.9729700625541220 -23.2873732289084 19.2069919033651 -0.327877813770725 -23.2584413490733 19.1802052933055 -0.328540806973763 -0.116458319116241
2.70 -4.9704471626654199 -23.2699545314257 19.1909212703637 -0.326301350756421 -23.2410920447660 19.1641425171800 -0.326937948538817 -0.117630491525931
2.75 -4.9679292055414059 -23.2554576880567 19.1772534270997 -0.324913084235324 -23.2266123033331 19.1504981304665 -0.325529186077546 -0.118700713895834
2.80 -4.9654291802096662 -23.2436044919127 19.1657804644196 -0.323698321096131 -23.2148594713098 19.1390431297287 -0.324291194655462 -0.119681069358953
2.85 -4.9629580618599993 -23.2341478482379 19.1563081173195 -0.322643306805829 -23.2054038932415 19.1295759265351 -0.323218964669967 -0.120582323054132
2.90 -4.9605250533590199 -23.2268522444061 19.1486550886443 -0.321735215636880 -23.1981329722673 19.1219361912123 -0.322296582136181 -0.121413882365259
2.95 -4.9581377995880480 -23.2214869138878 19.1426525658758 -0.320962096356666 -23.1928178404140 19.1159416267111 -0.321490229163218 -0.122184021095073
3.00 -4.9558025783867228 -23.2178837646991 19.1381434749491 -0.320312659332131 -23.1892027451611 19.1114446373363 -0.320835536393962 -0.122900060819960
3.05 -4.9535244695259681 -23.2158390132198 19.1349820041799 -0.319776499341231 -23.1872058064563 19.1082759318284 -0.320294054683821 -0.123568376754879
3.10 -4.9513075046211581 -23.2151860922938 19.1330330634250 -0.319343836833199 -23.1864890110467 19.1063278727734 -0.319859858419366 -0.124194507975913
3.15 -4.9491548003383272 -23.2157680017851 19.1321715174532 -0.319005564561794 -23.1871261086880 19.1054687287978 -0.319520610208379 -0.124783315107834
3.20 -4.9470686762996561 -23.2174389891986 19.1322816759313 -0.318753177726282 -23.1887759354526 19.1055732676186 -0.319263378034782 -0.125338973309912
3.25 -4.9450507596156559 -23.2200717391543 19.1332568006818 -0.318578729119218 -23.1914058292266 19.1065538865715 -0.319085657836080 -0.125865158789343
3.30 -4.9431020775802015 -23.2235416675160 19.1349984280827 -0.318474837617682 -23.1948408516804 19.1082863965258 -0.318971982019154 -0.126364994242971
3.35 -4.9412231395234336 -23.2277474152551 19.1374159882859 -0.318434577606487 -23.1989535106158 19.1106991655112 -0.318928810726416 -0.126841238858835
3.40 -4.9394140094896901 -23.2325856366455 19.1404262006755 -0.318451555293715 -23.2039004137248 19.1137139059189 -0.318943352217572 -0.127296210388670
3.45 -4.9376743702629788 -23.2379656301223 19.1439526227574 -0.318519801174416 -23.2092720323632 19.1172471102234 -0.319010496328060 -0.127731918143659
3.50 -4.9360035801627076 -23.2438009279089 19.1479251828784 -0.318633786112698 -23.2150954085503 19.1212239898911 -0.319118824067125 -0.128150087918523
3.55 -4.9344007230438081 -23.2500231397386 19.1522798084782 -0.318788350347464 -23.2214679760327 19.1255825225788 -0.319273730318974 -0.128552193401150
3.60 -4.9328646524886803 -23.2565564564544 19.1569580202231 -0.318978755522823 -23.2280569581909 19.1302730958592 -0.319458326574641 -0.128939473841762
3.65 -4.9313940308134647 -23.2633471891399 19.1619064212266 -0.319200574090970 -23.2348357437580 19.1352379594576 -0.319680062434111 -0.129312995486404
3.70 -4.9299873632724323 -23.2703359341369 19.1670764975801 -0.319449750029650 -23.2417338061721 19.1404224508078 -0.319929323698721 -0.129673683907338
3.75 -4.9286430283038092 -23.2774725531553 19.1724242053214 -0.319722526258843 -23.2489641067569 19.1457796155057 -0.320202001151622 -0.130022300845113
3.80 -4.9273593039603885 -23.2847124141530 19.1779096281644 -0.320015457343103 -23.2562025285874 19.1512600919366 -0.320494952855493 -0.130359500442355
3.85 -4.9261343911560154 -23.2920095413841 19.1834968048603 -0.320325384276123 -23.2635571029287 19.1568520634175 -0.320795623327956 -0.130685831467392
3.90 -4.9249664338966639 -23.2993400244338 19.1891532718763 -0.320649370647316 -23.2709212547640 19.1625133520805 -0.321119731852817 -0.131001790868650
3.95 -4.9238535371126284 -23.3066654375536 19.1948498857965 -0.320984775707432 -23.2782094874030 19.1682025136146 -0.321455151744577 -0.131307804129661
4.00 -4.9227937820498608 -23.3139578171811 19.2005606302568 -0.321329174268721 -23.2854360717360 19.1739107132067 -0.321799284063459 -0.131604187899284
4.05 -4.9217852395948043 -23.3211931871477 19.2062623069977 -0.321680362475715 -23.2927116228956 19.1796145871717 -0.322151081780464 -0.131891290703368
4.10 -4.9208259818096849 -23.3283483492000 19.2119342467081 -0.322036354669105 -23.2997405678149 19.1852823103486 -0.322506591468931 -0.132169356363432
4.15 -4.9199140919092619 -23.3354054524551 19.2175583500036 -0.322395335806728 -23.3069199158528 19.1909135873161 -0.322865463868061 -0.132438644143414
4.20 -4.9190476727347390 -23.3423471579839 19.2231185763250 -0.322755685004275 -23.3138218300801 19.1964703277923 -0.323224525417024 -0.132699354213067
4.25 -4.9182248538939621 -23.3491610717103 19.2286010246975 -0.323115935262296 -23.3209734341400 19.2019499434613 -0.323585084902157 -0.132951710376263
4.30 -4.9174437979516856 -23.3558324201535 19.2339936299493 -0.323474797089439 -23.3273095154729 19.2073395283877 -0.323940940128452 -0.133195869585752
4.35 -4.9167027054449717 -23.3623553781398 19.2392860582096 -0.323831108728180 -23.3339067826766 19.2126354577225 -0.324297777609896 -0.133432042925560
4.40 -4.9159998188573288 -23.3687191058899 19.2444695091428 -0.324183847586105 -23.3404195815851 19.2178204305750 -0.324649778769612 -0.133660372326986
4.45 -4.9153334262339508 -23.3749175164215 19.2495366532750 -0.324532113190446 -23.3466165381892 19.2228859297061 -0.324997447668107 -0.133881027159142
4.50 -4.9147018637686237 -23.3809463583836 19.2544814095258 -0.324875124514613 -23.3524705664853 19.2278313158608 -0.325340916997047 -0.134094175067477
4.55 -4.9141035177544108 -23.3867961975194 19.2592989074104 -0.325212218861773 -23.3582366386089 19.2326484577127 -0.325670543284601 -0.134299961690503
4.60 -4.9135368262223782 -23.3924733905867 19.2639853176171 -0.325542792172036 -23.3640123051885 19.2373328384128 -0.326000211175587 -0.134498563483203
4.65 -4.9130002798738985 -23.3979727405503 19.2685378210626 -0.325866355904902 -23.3695762765109 19.2418876392221 -0.326324194707016 -0.134690127241821
4.70 -4.9124924227812814 -23.4032929336679 19.2729544058211 -0.326182507452775 -23.3751127357851 19.2463058473718 -0.326640766310597 -0.134874810330422
4.75 -4.9120118525113563 -23.4084342172905 19.2772338602743 -0.326490909054115 -23.3797842129134 19.2505908790870 -0.326949691632487 -0.135052771130307
4.80 -4.9115572201344309 -23.4133965656337 19.2813756445811 -0.326791295430554 -23.3852770905477 19.2547284931070 -0.327249526527464 -0.135224182443427
4.85 -4.9111272298595505 -23.4181822129239 19.2853798829343 -0.327083455964766 -23.3897202961747 19.2587355988938 -0.327541014196912 -0.135389181561327
4.90 -4.9107206385332347 -23.4227936108538 19.2892471970737 -0.327367241934469 -23.3942457266822 19.2626116657529 -0.327824740827301 -0.135547953030644
4.95 -4.9103362547151042 -23.4272330363844 19.2929786899263 -0.327642550550987 -23.3987303916093 19.2663471869883 -0.328100356470423 -0.135700656036190
5.00 -4.9099729378687353 -23.4315030603106 19.2965758858796 -0.327909322046968 -23.4030379754946 19.2699439613422 -0.328367039431362 -0.135847446175464
5.05 -4.9096295972070116 -23.4356069231504 19.3000407032737 -0.328167544557487 -23.4072999447345 19.2734173329982 -0.328624860338836 -0.135988494812060
5.10 -4.9093051905542184 -23.4395488335809 19.3033753059345 -0.328417231501336 -23.4110442066429 19.2767556471917 -0.328874799272692 -0.136123974791054
5.15 -4.9089987230448839 -23.4433323470149 19.3065822019239 -0.328658433456873 -23.4150526359104 19.2799643049749 -0.329116327371211 -0.136254030750680
5.20 -4.9087092457148671 -23.4469614476506 19.3096640916615 -0.328891223076714 -23.4185139695365 19.2830594563215 -0.329349674852384 -0.136378844051237
5.25 -4.9084358541644555 -23.4504396293978 19.3126238151246 -0.329115710969665 -23.4220634589789 19.2860138207603 -0.329573892173773 -0.136498569762234
5.30 -4.9081776870393989 -23.4537721310463 19.3154644350444 -0.329332011356696 -23.4252153816346 19.2888603915815 -0.329790459923958 -0.136613373665443
5.35 -4.9079339245972875 -23.4569628382345 19.3181891077042 -0.329540270982060 -23.4285355551394 19.2915915162527 -0.329998676609950 -0.136723423991168
5.40 -4.9077037871650351 -23.4600160178125 19.3208010714399 -0.329740638146671 -23.4318047915311 19.2942043573021 -0.330198586637023 -0.136828863942284
5.45 -4.9074865336223894 -23.4629367130650 19.3233036469385 -0.329933282683848 -23.4346069221318 19.2967062072483 -0.330391237053654 -0.136929853386762
5.50 -4.9072814600157155 -23.4657297840829 19.3257001972669 -0.330118385720034 -23.4373957173298 19.2991082490316 -0.330576983592846 -0.137026560543887
5.55 -4.9070878979401993 -23.4683983356007 19.3279941157575 -0.330296130548742 -23.4404802598099 19.3014095826633 -0.330754684637641 -0.137119124084324
5.60 -4.9069052130986108 -23.4709473714029 19.3301887876931 -0.330466716016984 -23.4424730126519 19.3036114255261 -0.330924775462774 -0.137207701299345
5.65 -4.9067328039388620 -23.4733817212460 19.3322875930873 -0.330630339252836 -23.4452351019711 19.3057159680625 -0.331088518191593 -0.137292436098803
5.70 -4.9065701000891320 -23.4757052877165 19.3342939220076 -0.330787201052684 -23.4471765045441 19.3077275676527 -0.331245335511673 -0.137373471916447
5.75 -4.9064165611258597 -23.4779225744121 19.3362110857687 -0.330937510815145 -23.4494524036285 19.3096509876833 -0.331395657360925 -0.137450951075410
5.80 -4.9062716750761108 -23.4800374161038 19.3380423817949 -0.331081471345929 -23.4515188873752 19.3114900369383 -0.331539459280307 -0.137525002112042
5.85 -4.9061349572801776 -23.4820542861719 19.3397910515342 -0.331219295487189 -23.4534304642540 19.3132400062807 -0.331677368395286 -0.137595774141192
5.90 -4.9060059488570307 -23.4839772201821 19.3414602744853 -0.331351186085474 -23.4556611615507 19.3149138992186 -0.331809560281937 -0.137663382629601
5.95 -4.9058842156934901 -23.4858097899276 19.3430531780848 -0.331477350854863 -23.4574240961560 19.3165157482123 -0.331936007482239 -0.137727964153087
6.00 -4.9057693472186248 -23.4875551109618 19.3445727880283 -0.331597991753974 -23.4593882805427 19.3180375340555 -0.332055893144933 -0.137789635408413
6.05 -4.9056609551315322 -23.4892182586617 19.3460220781283 -0.331713306307051 -23.4605344175247 19.3194917284736 -0.332171306091325 -0.137848512763996
6.10 -4.9055586724238864 -23.4908021468086 19.3474039523443 -0.331823497595527 -23.4625635027180 19.3208800497880 -0.332281519392145 -0.137904715724982
6.15 -4.9054621522631034 -23.4923101524726 19.3487212102741 -0.331928757822373 -23.4641155453212 19.3222041931168 -0.332386795849813 -0.137958365120270
6.20 -4.9053710669418988 -23.4937453729454 19.3499765795661 -0.332029276520128 -23.4660433368943 19.3234688285214 -0.332486795777917 -0.138009552441452
6.25 -4.9052851069209362 -23.4951118623715 19.3511727009762 -0.332125237799125 -23.4671888153286 19.3246715561330 -0.332583243850868 -0.138058394851384
6.30 -4.9052039798808762 -23.4964118753264 19.3523121449468 -0.332216826030175 -23.4682349524683 19.3258156355940 -0.332674772273995 -0.138104982721112
6.35 -4.9051274098769655 -23.4976488739873 19.3533974006727 -0.332304214955646 -23.4697767911138 19.3269154295153 -0.332762325381697 -0.138149428259970
6.40 -4.9050551364199597 -23.4988254187155 19.3544308269876 -0.332387579097017 -23.4702336984103 19.3279564194889 -0.332845597549840 -0.138191807461163
6.45 -4.9049869136514408 -23.4999444568774 19.3554147339272 -0.332467083650938 -23.4719170155198 19.3289406556627 -0.332925002156956 -0.138232222845420
6.50 -4.9049225096149884 -23.5010085637345 19.3563513466549 -0.332542894401536 -23.4731858333700 19.3298793468026 -0.333000510174984 -0.138270760573876
6.55 -4.9048617054692061 -23.5020202958111 19.3572428266264 -0.332615162699119 -23.4748360537829 19.3307735482305 -0.333072420871749 -0.138307497395820
6.60 -4.9048042947790620 -23.5029824408449 19.3580912253912 -0.332684043505120 -23.4750678081149 19.3316301428941 -0.333141364357321 -0.138342523018503
6.65 -4.9047500828699446 -23.5038974735658 19.3588985138163 -0.332749681986783 -23.4750420425648 19.3324438579356 -0.333207411495254 -0.138375908351642
6.70 -4.9046988861330814 -23.5047670218055 19.3596665941619 -0.332812222553275 -23.4765598906606 19.3332182387825 -0.333269983237225 -0.138407731778026
6.75 -4.9046505314626252 -23.5055934561014 19.3603973178046 -0.332871801850292 -23.4755303097747 19.3339587672867 -0.333329426956878 -0.138438065977591
6.80 -4.9046048556758413 -23.5063788886929 19.3610924025238 -0.332928549333736 -23.4779576378654 19.3346638765342 -0.333386068764205 -0.138466966361843
6.85 -4.9045617049262749 -23.5071253279566 19.3617535372476 -0.332982594281742 -23.4797222473328 19.3353317327969 -0.333439952490067 -0.138494512177293
6.90 -4.9045209342395015 -23.5078348664481 19.3623823363167 -0.333034057705097 -23.4789897272702 19.3359659446138 -0.333491584030777 -0.138520767898508
6.95 -4.9044824069546751 -23.5085088664485 19.3629803320248 -0.333083056474188 -23.4796078025467 19.3365689541689 -0.333540471825119 -0.138545780515758
7.00 -4.9044459943001177 -23.5091495474692 19.3635490005179 -0.333129706285715 -23.4815752137346 19.3371431841490 -0.333587301278629 -0.138569624158455
7.05 -4.9044115747448904 -23.5097577211643 19.3640897466747 -0.333174115395707 -23.4817772708436 19.3376854252377 -0.333631018493327 -0.138592333338667
7.10 -4.9043790345215754 -23.5103361317721 19.3646039742926 -0.333216384449742 -23.4825485599218 19.3382152937834 -0.333673237610927 -0.138613982272256
7.15 -4.9043482653371546 -23.5108858118252 19.3650928952781 -0.333256616190576 -23.4826180252930 19.3387123196322 -0.333713604989694 -0.138634612639453
7.20 -4.9043191658975394 -23.5114078975293 19.3655577725222 -0.333294903102986 -23.4819476212480 19.3391807095285 -0.333751822263539 -0.138654263504726
7.25 -4.9042916406049608 -23.5119040379872 19.3659997843660 -0.333331343846138 -23.4836994301218 19.3396307437286 -0.333788216131794 -0.138672995748962
7.30 -4.9042655993915201 -23.5123754684532 19.3664200409963 -0.333366019952188 -23.4839143407315 19.3400587664425 -0.333822906864518 -0.138690839595736
7.35 -4.9042409574337213 -23.5128231778619 19.3668196261701 -0.333399015850663 -23.4834840311495 19.3404644212521 -0.333855599283576 -0.138707850011190
7.40 -4.9042176348351596 -23.5132486175414 19.3671995384833 -0.333430413971206 -23.4847782318604 19.3408462967307 -0.333886710106939 -0.138724055065760
7.45 -4.9041955563170285 -23.5136529165471 19.3675607707997 -0.333460290660593 -23.4842521469265 19.3412171807784 -0.333916444075220 -0.138739505820902
7.50 -4.9041746510164659 -23.5140368666769 19.3679042411388 -0.333488720408725 -23.4865039920426 19.3415658992243 -0.333944315384848 -0.138754230623566
7.55 -4.9041548521475500 -23.5144021805147 19.3682308350135 -0.333515769907602 -23.4850407193444 19.3419046756849 -0.333971343040883 -0.138768261890517
7.60 -4.9041360968325698 -23.5147495398207 19.3685413815340 -0.333541507849684 -23.4864464127276 19.3422185271303 -0.333997480258862 -0.138781640937356
7.65 -4.9041183258514032 -23.5150794586253 19.3688366806840 -0.333565999371818 -23.4847450741297 19.3425147009832 -0.334021838810312 -0.138794391320601
7.70 -4.9041014834334042 -23.5153926485269 19.3691175217609 -0.333589303281743 -23.4846682051901 19.3428030646162 -0.334044752332953 -0.138806548879478
7.75 -4.9040855170500040 -23.5156906134532 19.3693846171336 -0.333611475500585 -23.4883475672924 19.3430809126616 -0.334066791131291 -0.138818139025008
7.80 -4.9040703772130865 -23.5159739849732 19.3696386421891 -0.333632577892747 -23.4895400837857 19.3433478340539 -0.334087885110731 -0.138829192981561
7.85 -4.9040560172801957 -23.5162431901711 19.3698802494676 -0.333652653320723 -23.4896936436129 19.3435986595691 -0.334107909294619 -0.138839732204947
7.90 -4.9040423941882603 -23.5164993152634 19.3701100677538 -0.333671765953089 -23.4917120569081 19.3438160613156 -0.334126982421327 -0.138849788868918
7.95 -4.9040294655397707 -23.5167429253282 19.3703286979464 -0.333689954418008 -23.4868543875913 19.3440402638284 -0.334145211448557 -0.138859383274390
8.00 -4.9040171925486185 -23.5169744969696 19.3705367161513 -0.333707265210569 -23.4877788652525 19.3442528542058 -0.334162449637752 -0.138868532186590
8.05 -4.9040055386033705 -23.5171947891225 19.3707346191675 -0.333723741151862 -23.4900766599655 19.3444504582648 -0.334178915447537 -0.138877259604389
8.10 -4.9039944691852915 -23.5174042822612 19.3709229460002 -0.333739423545771 -23.4874678957464 19.3446451947001 -0.334194524675871 -0.138885590212103
8.15 -4.9039839517874269 -23.5176035822172 19.3711021481217 -0.333754351106609 -23.4892195421297 19.3448214263506 -0.334209423447385 -0.138893535958489
8.20 -4.9039739557585040 -23.5177932150633 19.3712727185962 -0.333768564911827 -23.4896123916420 19.3449962333033 -0.334223596599362 -0.138901124073415
8.25 -4.9039644522394648 -23.5179735190440 19.3714350823469 -0.333782097862962 -23.4890112395790 19.3451575108573 -0.334236832344429 -0.138908368488431
8.30 -4.9039554140377124 -23.5181452943386 19.3715896522321 -0.333794980135365 -23.4917437727613 19.3453155859254 -0.334249703285364 -0.138915283496057
8.35 -4.9039468155213708 -23.5183087389621 19.3717368291140 -0.333807249342343 -23.4917374671878 19.3454673719819 -0.334261899785020 -0.138921887016046
8.40 -4.9039386325498748 -23.5184642169813 19.3718769675432 -0.333818932170604 -23.4880693065361 19.3456090011346 -0.334273369329468 -0.138928194987903
8.45 -4.9039308423782089 -23.5186123175686 19.3720104335030 -0.333830060242577 -23.4918251239822 19.3457435327829 -0.334284375606729 -0.138934221585738
8.50 -4.9039234235701281 -23.5187533105465 19.3721375591972 -0.333840660357459 -23.4885182237329 19.3458707182606 -0.334294790159142 -0.138939979952738
8.55 -4.9039163559249390 -23.5188876420455 19.3722586659270 -0.333850757169887 -23.4918232842029 19.3459954074987 -0.334304733668972 -0.138945482704188
8.60 -4.9039096203993067 -23.5190155924944 19.3723740602761 -0.333860376191107 -23.4910764670208 19.3461123114867 -0.334314220243589 -0.138950740573132
8.65 -4.9039031990523458 -23.5191374892029 19.3724840219125 -0.333869541921754 -23.4936541727851 19.3462214238948 -0.334323220651635 -0.138955769104467
8.70 -4.9038970749727042 -23.5192537100472 19.3725888249846 -0.333878275715519 -23.4898390861537 19.3463264539316 -0.334331878195792 -0.138960578385973
8.75 -4.9038912322199497 -23.5193645363869 19.3726887388680 -0.333886600729511 -23.4918768835143 19.3464269311318 -0.334340168083166 -0.138965177980991
8.80 -4.9038856557577564 -23.5194701404913 19.3727839985740 -0.333894536514867 -23.4925778426881 19.3465193172770 -0.334348003767501 -0.138969580283944
8.85 -4.9038803314163832 -23.5195707500049 19.3728748522396 -0.333902101421053 -23.4885091969039 19.3466104274973 -0.334355315428318 -0.138973790368884
8.90 -4.9038752458241959 -23.5196668242562 19.3729615060225 -0.333909312806234 -23.4937649737595 19.3466998106060 -0.334362449471703 -0.138977818757916
8.95 -4.9038703863877444 -23.5197584569421 19.3730441768854 -0.333916190390467 -23.4872362538170 19.3467839836946 -0.334369207663977 -0.138981676499611
9.00 -4.9038657412163529 -23.5198459374379 19.3731230624697 -0.333922749034979 -23.4927698765411 19.3468640320802 -0.334375750774156 -0.138985370461678
9.05 -4.9038612991016883 -23.5199292613622 19.3731983505943 -0.333929005474177 -23.4925990665992 19.3469401261020 -0.334381765904930 -0.138988908455744
9.10 -4.9038570494692184 -23.5200088588881 19.3732702121043 -0.333934974763053 -23.4892238940156 19.3470077888382 -0.334387584790255 -0.138992299487919
9.15 -4.9038529823509531 -23.5200849625918 19.3733388546457 -0.333940670012935 -23.4879053628511 19.3470855879750 -0.334393224524481 -0.138995548007656
9.20 -4.9038490883090970 -23.5201576937290 19.3734044012048 -0.333946105965917 -23.4922295031781 19.3471563061825 -0.334398702923578 -0.138998661915693
9.25 -4.9038453584740962 -23.5202269880882 19.3734670131070 -0.333951295605566 -23.4949434694524 19.3472179332934 -0.334403651218881 -0.139001647345452
9.30 -4.9038417844535482 -23.5202933393655 19.3735268423755 -0.333956250221868 -23.4891072606344 19.3472761912724 -0.334408577887363 -0.139004512207931
9.35 -4.9038383583337737 -23.5203566929281 19.3735840329990 -0.333960981525709 -23.4909672311469 19.3473378317183 -0.334413163840816 -0.139007258631106
9.40 -4.9038350726411331 -23.5204172967021 19.3736386963835 -0.333965501773137 -23.4928955581368 19.3473885975992 -0.334417610412085 -0.139009895389778
9.45 -4.9038319203150422 -23.5204752392116 19.3736909829805 -0.333969820180224 -23.4939993633408 19.3474441923120 -0.334421795714068 -0.139012426564960
9.50 -4.9038288946950876 -23.5205307715506 19.3737409969079 -0.333973946387836 -23.4927784182071 19.3474965824303 -0.334425938461792 -0.139014856070363
9.55 -4.9038259894826508 -23.5205837733461 19.3737888459801 -0.333977891964586 -23.4874253299923 19.3475443449115 -0.334429723348527 -0.139017190673404
9.60 -4.9038231987328187 -23.5206346563171 19.3738346539964 -0.333981663998738 -23.4941616832623 19.3475912977313 -0.334433544096404 -0.139019432601297
9.65 -4.9038205168234628 -23.5206832683047 19.3738785058874 -0.333985271299570 -23.4938788569098 19.3476375715580 -0.334437008048117 -0.139021586794327
9.70 -4.9038179384321312 -23.5207299567016 19.3739205036143 -0.333988722937174 -23.4872109296880 19.3476818064148 -0.334440513234210 -0.139023659638403
9.75 -4.9038154585541980 -23.5207746144753 19.3739607307931 -0.333992026283732 -23.4889280335000 19.3477233482069 -0.334443761231412 -0.139025650539238
9.80 -4.9038130724441871 -23.5208173837932 19.3739992803915 -0.333995188866700 -23.4884354539161 19.3477614504617 -0.334446832910646 -0.139027567522619
9.85 -4.9038107756139500 -23.5208583680343 19.3740362394243 -0.333998216980831 -23.4935327497758 19.3478018274777 -0.334449717243371 -0.139029410443775
9.90 -4.9038085638254385 -23.5208978325686 19.3740716739453 -0.334001118300518 -23.5008017388293 19.3478374646513 -0.334452704187750 -0.139031185937512
9.95 -4.9038064330594926 -23.5209356429832 19.3741056673519 -0.334003898125285 -23.4886731834376 19.3478687297764 -0.334455484537740 -0.139032892635342
10.00 -4.9038043795225770 -23.5209718908301 19.3741382856294 -0.334006563284551 -23.4904156063944 19.3479032883872 -0.334458089549746 -0.139034539205667
10.100 -4.9038004899051568 -23.5210401456704 19.3741996579562 -0.334011569943309 -23.4919984961621 19.3479649084230 -0.334463055767631 -0.139037652391644
10.200 -4.9037968685012991 -23.5211032582522 19.3742562962236 -0.334016181220594 -23.4963153389208 19.3480263374356 -0.334467746311365 -0.139040544771681
10.300 -4.9037934915361445 -23.5211615304003 19.3743086155504 -0.334020435317369 -23.4942324016357 19.3480778965287 -0.334471980770120 -0.139043238397834
10.400 -4.9037903376744820 -23.5212154760224 19.3743570323209 -0.334024365373400 -23.4920226029718 19.3481253301765 -0.334475884174296 -0.139045745610600
10.500 -4.9037873877414970 -23.5212655563632 19.3744019048865 -0.334028001695629 -23.4882340463316 19.3481704664281 -0.334479569887914 -0.139048084356875
10.600 -4.9037846244973151 -23.5213119896884 19.3744435525305 -0.334031372509645 -23.4931884918540 19.3482129672418 -0.334482884403104 -0.139050268943219
10.700 -4.9037820324162746 -23.5213551760802 19.3744822549191 -0.334034502420733 -23.4888311120643 19.3482533129755 -0.334485963766247 -0.139052313341735
10.800 -4.9037795975096365 -23.5213954328146 19.3745182711993 -0.334037413143114 -23.4788028256655 19.3482865920536 -0.334488895722465 -0.139054227433044
10.900 -4.9037773071542237 -23.5214329467706 19.3745518504964 -0.334040121881007 -23.4968572154908 19.3483204833550 -0.334491538457025 -0.139056022105323
11.000 -4.9037751499417599 -23.5214680618295 19.3745831914054 -0.334042649629172 -23.5020692180247 19.3483525808777 -0.334494059227524 -0.139057706431596
11.100 -4.9037731155577342 -23.5215008456531 19.3746124918701 -0.334045010037077 -23.4882461679822 19.3483849997859 -0.334496352052846 -0.139059291042201
11.200 -4.9037711946580629 -23.5215315336437 19.3746399064065 -0.334047217211127 -23.4951194779313 19.3484097809463 -0.334498506184441 -0.139060780540991
11.300 -4.9037693787724450 -23.5215603117048 19.3746656004801 -0.334049284051601 -23.4974150040213 19.3484355910765 -0.334500508495531 -0.139062183317811
11.400 -4.9037676602057791 -23.5215873900051 19.3746897122213 -0.334051221080422 -23.5037097560586 19.3484597070548 -0.334502461679010 -0.139063506510818
11.500 -4.9037660319616823 -23.5216128067664 19.3747123619757 -0.334053038529986 -23.4852262055494 19.3484818041935 -0.334504241178726 -0.139064757547565
11.600 -4.9037644876753319 -23.5216364435590 19.3747336656533 -0.334054746271299 -23.5021362848499 19.3485032539405 -0.334505448664501 -0.139065939059364
11.700 -4.9037630215352292 -23.5216590286535 19.3747537342438 -0.334056350494282 -23.5018123828184 19.3485261905825 -0.334507050777630 -0.139067056083037
11.800 -4.9037616282491223 -23.5216803019312 19.3747726473876 -0.334057860146567 -23.4874349677846 19.3485413030179 -0.334508528046038 -0.139068115929759
11.900 -4.9037603029604657 -23.5217003048136 19.3747904879570 -0.334059280950638 -23.5007828378515 19.3485593304971 -0.334509798557381 -0.139069118974847
12.000 -4.9037590412327194 -23.5217193339983 19.3748073531943 -0.334060619341153 -23.4811019818397 19.3485788162548 -0.334511136505626 -0.139070072771659
12.100 -4.9037578390014893 -23.5217373665331 19.3748233032528 -0.334061881132312 -23.5020120259324 19.3485958934343 -0.334512432357062 -0.139070978743203
12.200 -4.9037566925328449 -23.5217543965112 19.3748383847750 -0.334063070948488 -23.4736479509916 19.3486101527353 -0.334513596419477 -0.139071838163536
12.300 -4.9037555983797017 -23.5217706123653 19.3748526894823 -0.334064195144510 -23.4883346903367 19.3486259478701 -0.334514754668363 -0.139072660265613
12.400 -4.9037545533814519 -23.5217859319116 19.3748662513110 -0.334065256057579 -23.4922829598341 19.3486396382894 -0.334515783825728 -0.139073439285184
12.500 -4.9037535546151965 -23.5218004522734 19.3748791199868 -0.334066258478584 -23.4859673851914 19.3486515484885 -0.334516705869417 -0.139074184375017
12.600 -4.9037525993918925 -23.5218142611952 19.3748913551583 -0.334067206435884 -23.4852366396950 19.3486654731803 -0.334517573330713 -0.139074891712718
12.700 -4.9037516852143170 -23.5218274796646 19.3749029822493 -0.334068104674797 -23.5007783185129 19.3486783287631 -0.334518499002906 -0.139075570576297
12.800 -4.9037508097797282 -23.5218400798660 19.3749140536667 -0.334068955556282 -23.4943853582739 19.3486891748371 -0.334519397529738 -0.139076217150147
12.900 -4.9037499709561727 -23.5218520288288 19.3749245927336 -0.334069762504986 -23.4979587801558 19.3486975502351 -0.334520171276096 -0.139076837908251
13.000 -4.9037491667288995 -23.5218637006961 19.3749346527759 -0.334070528642848 -23.4766300126529 19.3487081433371 -0.334521161670282 -0.139077429535452
13.100 -4.9037483952629479 -23.5218746350746 19.3749442502804 -0.334071256397594 -23.5228609877422 19.3487185731824 -0.334521900847917 -0.139077995117292
13.200 -4.9037476548331247 -23.5218850216320 19.3749534192866 -0.334071950134261 -23.4798647406963 19.3487283270251 -0.334522524094515 -0.139078538824052
13.300 -4.9037469438351762 -23.5218950370247 19.3749621872936 -0.334072610382460 -23.5113114089788 19.3487382629271 -0.334523224128168 -0.139079058870491
13.400 -4.9037462607648354 -23.5219046719700 19.3749705704043 -0.334073241257960 -23.4870817532575 19.3487451278914 -0.334523934126127 -0.139079559359169
13.500 -4.9037456042227134 -23.5219138312092 19.3749786061757 -0.334073844254170 -23.5013520276517 19.3487528934367 -0.334524539155692 -0.139080038774845
13.600 -4.9037449728956970 -23.5219225818083 19.3749863203588 -0.334074421391425 -23.4937289590976 19.3487619347490 -0.334525072201118 -0.139080498329004
13.700 -4.9037443655604509 -23.5219309665213 19.3749937052758 -0.334074975639346 -23.4762599314459 19.3487687150361 -0.334525559271527 -0.139080940368591
13.800 -4.9037437810617508 -23.5219390798450 19.3750008069354 -0.334075506921390 -23.5009959897269 19.3487789428359 -0.334526105368253 -0.139081364157280
13.900 -4.9037432183109360 -23.5219467774562 19.3750076194350 -0.334076019063525 -23.4665294094000 19.3487838134385 -0.334526497058393 -0.139081774615003
14.000 -4.9037426763021061 -23.5219543068150 19.3750141790854 -0.334076511696339 -23.4831707969956 19.3487903347783 -0.334527040163065 -0.139082166604870
14.100 -4.9037421540719111 -23.5219615568784 19.3750204935170 -0.334076987100904 -23.4777151727145 19.3487972160187 -0.334527575084736 -0.139082544900380
14.200 -4.9037416507271496 -23.5219685492398 19.3750265707358 -0.334077446376805 -23.4949050530644 19.3488015093513 -0.334528122878982 -0.139082909616332
14.300 -4.9037411653976903 -23.5219752388705 19.3750324301123 -0.334077890791307 -23.5171758204545 19.3488105276718 -0.334528548193145 -0.139083258535541
14.400 -4.9037406972978133 -23.5219815836929 19.3750380805656 -0.334078320772027 -23.5019852547496 19.3488171204056 -0.334528832199191 -0.139083597072283
14.500 -4.9037402456574704 -23.5219877913900 19.3750435306896 -0.334078737764484 -23.4902268212946 19.3488223345152 -0.334529220739536 -0.139083922887410
14.600 -4.9037398097712774 -23.5219938067817 19.3750487922814 -0.334079142815967 -23.5002701113557 19.3488295292765 -0.334529635454703 -0.139084238672540
14.700 -4.9037393889539169 -23.5219995905541 19.3750538748939 -0.334079535462743 -23.4947919694885 19.3488355065652 -0.334530004452196 -0.139084540876996
14.800 -4.9037389825645210 -23.5220051620913 19.3750587882928 -0.334079917088568 -23.5069670775322 19.3488403903882 -0.334530346256745 -0.139084833292714
14.900 -4.9037385899984889 -23.5220104540891 19.3750635291297 -0.334080287692374 -23.5263504255380 19.3488456880243 -0.334530539162645 -0.139085114845838
15.000 -4.9037382106795260 -23.5220157050974 19.3750681168584 -0.334080648134744 -23.5082240691816 19.3488517809625 -0.334530918182476 -0.139085388545182
15.100 -4.9037378440727801 -23.5220206800330 19.3750725484202 -0.334080997665092 -23.4711029013686 19.3488546943593 -0.334531161481513 -0.139085651784810
15.200 -4.9037374896323556 -23.5220255744738 19.3750768394310 -0.334081337925529 -23.4551296294646 19.3488564102978 -0.334531525174367 -0.139085906067053
15.300 -4.9037371468902187 -23.5220303305935 19.3750809890025 -0.334081668062077 -23.4684151931509 19.3488617628475 -0.334531877240957 -0.139086151508603
15.400 -4.9037368153507401 -23.5220348563154 19.3750850050506 -0.334081988855241 -23.5124962241211 19.3488665917700 -0.334532126208806 -0.139086388538177
15.500 -4.9037364945848374 -23.5220392529290 19.3750888874815 -0.334082300239360 -23.4506824445039 19.3488679871061 -0.334532399692343 -0.139086619246094
15.600 -4.9037361841583627 -23.5220434409295 19.3750926361800 -0.334082602643765 -23.4677592020673 19.3488698178015 -0.334532531658958 -0.139086841807920
15.700 -4.9037358836714739 -23.5220476224377 19.3750962843712 -0.334082895413425 -23.5042683188241 19.3488797973177 -0.334532857034481 -0.139087057578888
15.800 -4.9037355927443098 -23.5220515718673 19.3750998009593 -0.334083178472239 -23.5139622724664 19.3488810470537 -0.334533058293483 -0.139087264906339
15.900 -4.9037353110051622 -23.5220554545462 19.3751032071778 -0.334083452646255 -23.4850413773021 19.3488847908620 -0.334533330572972 -0.139087466719731
16.000 -4.9037350380967020 -23.5220591814470 19.3751064987621 -0.334083718047900 -23.4391971658666 19.3488880298855 -0.334533558803244 -0.139087662689112
16.100 -4.9037347737074422 -23.5220628584042 19.3751096963167 -0.334083974979657 -23.4454044907001 19.3488931622447 -0.334533824027330 -0.139087852357778
16.200 -4.9037345174849483 -23.5220667157481 19.3751127827794 -0.334084221180711 -23.4831609766437 19.3488967261669 -0.334534398751540 -0.139088034098002
16.300 -4.9037342691399086 -23.5220700466709 19.3751157719451 -0.334084460066164 -23.4470285521457 19.3489005185030 -0.334534561723847 -0.139088211243908
16.400 -4.9037340283750446 -23.5220731790456 19.3751186633393 -0.334084689475017 -23.5013609268459 19.3489034237758 -0.334534565748380 -0.139088383292663
16.500 -4.9037337949091073 -23.5220763941214 19.3751214584766 -0.334084910162787 -23.4620736574985 19.3489061885312 -0.334534806551748 -0.139088550733890
17.500 -4.9037318081496659 -23.5221032366003 19.3751449322728 -0.334086690437922 -23.5786475266582 19.3489306204021 -0.334536604978649 -0.139089967620227
18.500 -4.9037303190657582 -23.5221231661341 19.3751621406873 -0.334087893627267 -23.4181126402351 19.3489484130569 -0.334538006933084 -0.139091029057738
19.500 -4.9037291849036997 -23.5221381542624 19.3751752728532 -0.334088819184983 -23.5404614389312 19.3489653560130 -0.334538820147600 -0.139091834240785
20.500 -4.9037283085989563 -23.5221497708874 19.3751857020535 -0.334089642857696 -23.5658570724005 19.3489729673127 -0.334539213118180 -0.139092459664792
21.500 -4.9037276229096118 -23.5221591934267 19.3751940815602 -0.334090374509022 -23.4891767529132 19.3489815007349 -0.334539796587339 -0.139092944258813
22.500 -4.9037270801251642 -23.5221666231408 19.3752007031302 -0.334090952836859 -23.4816474096823 19.3489878740638 -0.334540272464400 -0.139093330860811
23.500 -4.9037266458719069 -23.5221725384319 19.3752058149502 -0.334091347512065 -23.5115919808909 19.3489924860582 -0.334540742173169 -0.139093640139814
24.500 -4.9037262951488572 -23.5221771141069 19.3752097480732 -0.334091590197527 -23.4794072311770 19.3489972350320 -0.334540994934178 -0.139093890249131
25.500 -4.9037260093442816 -23.5221807695933 19.3752128979850 -0.334091756125244 -23.4361227400481 19.3490019510600 -0.334541212301114 -0.139094088856338
26.500 -4.9037257745964071 -23.5221839102827 19.3752155156540 -0.334091912388613 -23.6231757748534 19.3490044805787 -0.334541495588161 -0.139094255269226
27.500 -4.9037255803555526 -23.5221865554574 19.3752178300834 -0.334092093578195 -23.4560342975401 19.3490088244240 -0.334541670841336 -0.139094393834804
28.500 -4.9037254184607226 -23.5221887477418 19.3752198517982 -0.334092294694532 -23.2392639714114 19.3490059072365 -0.334541789551807 -0.139094509109986
29.500 -4.9037252826429860 -23.5221905974556 19.3752216266224 -0.334092488469575 -23.6577641227813 19.3490100402370 -0.334541746377316 -0.139094604301338
30.500 -4.9037251681412490 -23.5221924253465 19.3752231156927 -0.334092643768241 -23.4992636323012 19.3490147924052 -0.334542056397754 -0.139094682624684
31.500 -4.9037250708751987 -23.5221936171311 19.3752242841942 -0.334092747781944 -23.5505316701547 19.3490148092766 -0.334541936520844 -0.139094751627177
32.500 -4.9037249878953855 -23.5221945917739 19.3752252066030 -0.334092800838484 -23.1598566290943 19.3490172494283 -0.334541969670971 -0.139094811043121
33.500 -4.9037249167679331 -23.5221954904733 19.3752259406334 -0.334092815392103 -24.3188848539094 19.3490185486808 -0.334541976056757 -0.139094858666962
34.500 -4.9037248554813626 -23.5221963115687 19.3752265222305 -0.334092816975257 -22.9040496810850 19.3490193941142 -0.334542045022195 -0.139094904129875
35.500 -4.9037248025760736 -23.5221970030894 19.3752270571932 -0.334092822566952 -23.2856469434216 19.3490207227222 -0.334542108696667 -0.139094942767633
36.500 -4.9037247565635065 -23.5221975134684 19.3752275496388 -0.334092846991010 -24.3592150226132 19.3490220971270 -0.334542145818402 -0.139094972182657
37.500 -4.9037247164577673 -23.5221980812695 19.3752280356498 -0.334092891821522 -23.6896618630486 19.3490213208934 -0.334542138266736 -0.139095003283303
38.500 -4.9037246813139594 -23.5221986725413 19.3752285290029 -0.334092954277663 -24.0402115580886 19.3490221582479 -0.334542183114178 -0.139095025440898
39.500 -4.9037246503652172 -23.5221989991965 19.3752289772548 -0.334093019405607 -23.7052457404010 19.3490227809638 -0.334542202591925 -0.139095045169303
40.500 -4.9037246232490679 -23.5221995428221 19.3752293977278 -0.334093083880251 -23.1772352000645 19.3490240421459 -0.334542227682846 -0.139095065326026
41.500 -4.9037245991378171 -23.5221999212621 19.3752297327019 -0.334093134898155 -24.4026356071419 19.3490291878187 -0.334542230930653 -0.139095084562895
42.500 -4.9037245778134455 -23.5222000754506 19.3752300092087 -0.334093168109802 -22.6983835167521 19.3490274034606 -0.334542168117973 -0.139095098691894
43.500 -4.9037245587206018 -23.5222001702004 19.3752302378340 -0.334093180725430 -22.9970700695009 19.3490293821118 -0.334542142315202 -0.139095107326345
44.500 -4.9037245417405702 -23.5222005267798 19.3752303817670 -0.334093177970070 -27.5824835773556 19.3490286641418 -0.334542121213692 -0.139095122708065
45.500 -4.9037245267545044 -23.5222007092561 19.3752304980480 -0.334093164785315 -28.0422979468334 19.3490274723713 -0.334542200867762 -0.139095132103482
46.500 -4.9037245132630867 -23.5222009058534 19.3752305768885 -0.334093145059156 -23.1533454769785 19.3490285096055 -0.334542216417609 -0.139095141006978
47.500 -4.9037245011197896 -23.5222009418897 19.3752306642005 -0.334093128690158 -20.6781731353553 19.3490264804954 -0.334542197595744 -0.139095147782283
48.500 -4.9037244901169803 -23.5222011988637 19.3752307446656 -0.334093117863829 -23.7222542743667 19.3490271365290 -0.334542169675846 -0.139095156349747
49.500 -4.9037244801940103 -23.5222012377887 19.3752308405114 -0.334093116908218 -23.9761073180519 19.3490287123724 -0.334542090054187 -0.139095165644172
50.500 -4.9037244711569103 -23.5222017025458 19.3752309456743 -0.334093125079582 -22.6100772372147 19.3490283227269 -0.334542176757812 -0.139095168869372
51.500 -4.9037244630577028 -23.5222019254138 19.3752310516851 -0.334093144092007 -26.1823179831068 19.3490296988735 -0.334542148577009 -0.139095176476965
52.500 -4.9037244556993542 -23.5222018036846 19.3752311741843 -0.334093168057776 -25.1996528341433 19.3490288485545 -0.334542190047936 -0.139095179904460
53.500 -4.9037244490105456 -23.5222016465353 19.3752313129026 -0.334093195812529 -21.5584265754653 19.3490287058498 -0.334542078020087 -0.139095186866354
54.500 -4.9037244427173388 -23.5222019154623 19.3752314110606 -0.334093222907581 -28.8285345627096 19.3490268307137 -0.334542106830557 -0.139095190440280
55.500 -4.9037244373411024 -23.5222020198592 19.3752315366792 -0.334093248945619 -25.6400108753296 19.3490285662055 -0.334542089452730 -0.139095191386703
56.500 -4.9037244321130586 -23.5222026118470 19.3752316265081 -0.334093268900823 -17.7770380608019 19.3490281939404 -0.334542127406281 -0.139095191420709
57.500 -4.9037244274596121 -23.5222024593602 19.3752317108310 -0.334093281886929 -21.4106809098604 19.3490287924852 -0.334542023420554 -0.139095196727897
58.500 -4.9037244232371728 -23.5222024149261 19.3752317538767 -0.334093289717066 -27.0649591053234 19.3490316366821 -0.334541977581481 -0.139095203329083
59.500 -4.9037244193009775 -23.5222022040553 19.3752317851215 -0.334093287730386 -19.7160685267135 19.3490291479114 -0.334542012176979 -0.139095204616140
60.500 -4.9037244156352591 -23.5222017254091 19.3752317923446 -0.334093280889671 -32.9042708834176 19.3490270424164 -0.334541947541526 -0.139095205615370
61.500 -4.9037244122636983 -23.5222022162298 19.3752318094601 -0.334093269861124 -29.8666547925646 19.3490307404771 -0.334541960124349 -0.139095205814465
62.500 -4.9037244092032530 -23.5222021510304 19.3752318041144 -0.334093255273125 -15.2241295894954 19.3490312501459 -0.334541966663029 -0.139095208041418
63.500 -4.9037244064164947 -23.5222026806426 19.3752318014599 -0.334093241692122 -15.1146889503215 19.3490326594031 -0.334541921244751 -0.139095210270328
64.500 -4.9037244038454846 -23.5222022509821 19.3752317969634 -0.334093228982718 -32.4476956880343 19.3490340903376 -0.334541894386879 -0.139095214863170
65.500 -4.9037244013959658 -23.5222027733671 19.3752317995898 -0.334093218339264 -7.77921228717914 19.3490316602840 -0.334541839118310 -0.139095213053089
66.500 -4.9037243991438606 -23.5222018268901 19.3752318008554 -0.334093210368816 -33.9431272357768 19.3490321244329 -0.334541851312973 -0.139095213379557
67.500 -4.9037243970179851 -23.5222032622006 19.3752318025120 -0.334093208298361 -22.2489772933376 19.3490320436646 -0.334541834350695 -0.139095220304411
68.500 -4.9037243949960008 -23.5222020638357 19.3752318297010 -0.334093208589676 -33.4940592689762 19.3490326533650 -0.334541808156220 -0.139095216072697
69.500 -4.9037243931447296 -23.5222025788624 19.3752318593140 -0.334093215461237 -34.6030763552893 19.3490348406198 -0.334541819759295 -0.139095217264346
70.500 -4.9037243913928723 -23.5222021575382 19.3752319036064 -0.334093224048442 -16.8337117933014 19.3490338392826 -0.334541812070100 -0.139095220952673
71.500 -4.9037243897703107 -23.5222009377797 19.3752319414819 -0.334093234562717 -9.27246462827656 19.3490367074064 -0.334541731369132 -0.139095220201809
72.500 -4.9037243882759567 -23.5222015782620 19.3752319768143 -0.334093248289229 -33.0316977459018 19.3490354079386 -0.334541705467378 -0.139095220559306
73.500 -4.9037243868715121 -23.5222029964283 19.3752320252768 -0.334093262218286 -42.8559500783153 19.3490354931701 -0.334541757685350 -0.139095223364868
74.500 -4.9037243855812394 -23.5222044416595 19.3752320616918 -0.334093274072241 -33.1699584821985 19.3490338905858 -0.334541816841434 -0.139095224743763
75.500 -4.9037243844476919 -23.5222019747766 19.3752320946050 -0.334093287565422 -50.8200289129910 19.3490350755451 -0.334541775598001 -0.139095225676174
76.500 -4.9037243833383393 -23.5222024584479 19.3752321225990 -0.334093296971043 -36.6559410779026 19.3490354015762 -0.334541809424290 -0.139095229799672
77.500 -4.9037243822894148 -23.5222030029879 19.3752321482889 -0.334093305707287 -34.8216025961047 19.3490326850687 -0.334541790871486 -0.139095223252505
78.500 -4.9037243812616333 -23.5222034195289 19.3752321664167 -0.334093310417882 -9.57367457986766 19.3490346592774 -0.334541795811433 -0.139095228532254
79.500 -4.9037243803486703 -23.5222026135637 19.3752321731788 -0.334093312525926 -29.3216357985234 19.3490315121957 -0.334541766438084 -0.139095228634234
80.500 -4.9037243795794634 -23.5222031915184 19.3752321976306 -0.334093311387919 -28.6274076751321 19.3490334123698 -0.334541728309164 -0.139095227288449
81.500 -4.9037243786997475 -23.5222023848191 19.3752321862015 -0.334093308587963 -13.6560039740400 19.3490355441788 -0.334541725544647 -0.139095229349476
82.500 -4.9037243778191737 -23.5222021238298 19.3752321905473 -0.334093303499653 -36.5513378389399 19.3490363077288 -0.334541724396794 -0.139095224687572
83.500 -4.9037243770546111 -23.5222033466476 19.3752321864724 -0.334093297138804 -22.6775891955430 19.3490374477904 -0.334541690458292 -0.139095224320468
84.500 -4.9037243762869789 -23.5222027862367 19.3752321618629 -0.334093289278842 -52.3266922702709 19.3490372023452 -0.334541673770666 -0.139095230005312
85.500 -4.9037243755801443 -23.5221999315526 19.3752321545148 -0.334093280050538 -1.00318971027692 19.3490363117024 -0.334541670792904 -0.139095225284862
86.500 -4.9037243749803272 -23.5222023630560 19.3752321404963 -0.334093271570339 -35.7457627576551 19.3490383807321 -0.334541704758341 -0.139095224826620
87.500 -4.9037243743648133 -23.5222008729006 19.3752321403281 -0.334093264029630 -5.74170424767351 19.3490394377380 -0.334541661414673 -0.139095230749288
88.500 -4.9037243737628984 -23.5222031148355 19.3752321248629 -0.334093257560494 -14.9817679274403 19.3490386796309 -0.334541601139391 -0.139095227179894
89.500 -4.9037243732908946 -23.5222039941437 19.3752321119393 -0.334093251085322 30.5110052199645 19.3490387195427 -0.334541559928204 -0.139095228731101
90.500 -4.9037243728255033 -23.5222018696482 19.3752321109323 -0.334093247039040 -21.9445172989777 19.3490379692845 -0.334541536134349 -0.139095231335692
91.500 -4.9037243722995738 -23.5222009226052 19.3752320926865 -0.334093244178666 -8.08671641817353 19.3490364852192 -0.334541535145858 -0.139095233061671
92.500 -4.9037243718205454 -23.5222044040866 19.3752320917409 -0.334093242630209 -57.7072941724009 19.3490347704220 -0.334541523233607 -0.139095231769476
93.500 -4.9037243713221752 -23.5222018187942 19.3752320966094 -0.334093242776473 -12.8741806428007 19.3490361895819 -0.334541576147353 -0.139095230418833
94.500 -4.9037243709181597 -23.5222053401428 19.3752320975509 -0.334093246502794 -26.4132807218224 19.3490330371286 -0.334541483140127 -0.139095228440197
95.500 -4.9037243704996696 -23.5222057965249 19.3752321051168 -0.334093248944934 -0.474997761240810 19.3490341879466 -0.334541512034483 -0.139095230027111
96.500 -4.9037243701331601 -23.5222038106521 19.3752321379171 -0.334093254670173 -62.4573683048100 19.3490354198725 -0.334541467119681 -0.139095232040969
97.500 -4.9037243696713748 -23.5222044047180 19.3752321525805 -0.334093260089972 -44.2309927798035 19.3490370904785 -0.334541478576335 -0.139095226784580
98.500 -4.9037243691858681 -23.5222055079024 19.3752321722782 -0.334093268790178 2.52092543003015 19.3490371009304 -0.334541394084627 -0.139095235629131
99.500 -4.9037243688931778 -23.5222013279014 19.3752321830048 -0.334093275361067 -27.5239801649009 19.3490385633194 -0.334541381013204 -0.139095238968733
100.500 -4.9037243687289411 -23.5222013848813 19.3752322034007 -0.334093282356251 -25.0249922078920 19.3490345665531 -0.334541394997697 -0.139095234026560


==> He2p_SOM_data/ion-core_BL.txt <==
0.05	5.149447534
0.10	4.911556897
0.15	4.767349133
0.20	4.6705499845
0.25	4.602097524
0.30	4.552159801
0.35	4.514985049
0.40	4.486933044
0.45	4.465570873
0.50	4.449206735
0.55	4.436627465
0.60	4.426942274
0.65	4.419484842
0.70	4.413749304
0.75	4.409347065
0.80	4.405976826
0.85	4.403403296
0.90	4.401441758
0.95	4.399946682
1.00	4.398803190
1.05	4.397920579
1.10	4.397227327
1.15	4.396667222
1.20	4.396196325
1.25	4.395780564
1.30	4.395393816
1.35	4.395016371
1.40	4.394633688
1.45	4.394235386
1.50	4.393814425
1.55	4.393366432
1.60	4.392889150
1.65	4.392381985
1.70	4.391845628
1.75	4.391281753
1.80	4.390692758
1.85	4.390081555
1.90	4.389451402
1.95	4.388805759
2.00	4.3881481755
2.05	4.387482196
2.10	4.386811291
2.15	4.386138792
2.20	4.385467856
2.25	4.384801426
2.30	4.384142209
2.35	4.383492666
2.40	4.382854998
2.45	4.382231148
2.50	4.381622800
2.55	4.381031389
2.60	4.380458108
2.65	4.379903920
2.70	4.379369575
2.75	4.378855621
2.80	4.378362421
2.85	4.377890172
2.90	4.377438919
2.95	4.377008572
3.00	4.376598923
3.05	4.376209659
3.10	4.375840379
3.15	4.375490606
3.20	4.375159803
3.25	4.374847380
3.30	4.374552708
3.35	4.374275127
3.40	4.374013960
3.45	4.373768511
3.50	4.373538081
3.55	4.373321969
3.60	4.373119480
3.65	4.372929926
3.70	4.372752634
3.75	4.372586946
3.80	4.372432220
3.85	4.372287838
3.90	4.372153201
3.95	4.372027733
4.00	4.371910883
4.05	4.371802124
4.10	4.371700952
4.15	4.371606887
4.20	4.371519476
4.25	4.371438285
4.30	4.371362907
4.35	4.371292957
4.40	4.371228069
4.45	4.371167901
4.50	4.371112130
4.55	4.371060453
4.60	4.371012586
4.65	4.370968261
4.70	4.370927229
4.75	4.370889256
4.80	4.370854124
4.85	4.370821627
4.90	4.370791575
4.95	4.370763791
5.00	4.370738109
5.05	4.370714374
5.10	4.370692442
5.15	4.370672181
5.20	4.370653466
5.25	4.370636180
5.30	4.370620218
5.35	4.370605479
5.40	4.370591871
5.45	4.370579309
5.50	4.370567713
5.55	4.370557009
5.60	4.370547129
5.65	4.370538011
5.70	4.370529595
5.75	4.370521827
5.80	4.370514659
5.85	4.370508042
5.90	4.370501935
5.95	4.370496298
6.00	4.370491095
6.05	4.370486292
6.10	4.370481857
6.15	4.370477762
6.20	4.370473981
6.25	4.370470488
6.30	4.370467262
6.35	4.370464281
6.40	4.370461527
6.45	4.370458981
6.50	4.370456627
6.55	4.370454451
6.60	4.370452437
6.65	4.370450574
6.70	4.370448850
6.75	4.370447254
6.80	4.370445775
6.85	4.370444405
6.90	4.370443135
6.95	4.370441958
7.00	4.370440865
7.10	4.37042
7.20	4.37042
7.30	4.37042
7.40	4.37042
7.50	4.37042
7.60	4.37042
7.70	4.37042
7.80	4.37042
7.90	4.37042
8.00	4.37042
8.10	4.37042
8.20	4.37042
8.30	4.37042
8.40	4.37042
8.50	4.37042
8.60	4.37042
8.70	4.37042
8.80	4.37042
8.90	4.37042
9.00	4.37042
9.10	4.37042
9.20	4.37042
9.30	4.37042
9.40	4.37042
9.50	4.37042
9.60	4.37042
9.70	4.37042
9.80	4.37042
9.90	4.37042
10.00	4.37042
11.00	4.37042
12.00	4.37042
13.00	4.37042
14.00	4.37042
15.00	4.37042
16.00	4.37042
17.00	4.37042
18.00	4.37042
19.00	4.37042
20.00	4.37042
21.00	4.37042
22.00	4.37042
23.00	4.37042
24.00	4.37042
25.00	4.37042
26.00	4.37042
27.00	4.37042
28.00	4.37042
29.00	4.37042
30.00	4.37042
31.00	4.37042
32.00	4.37042
33.00	4.37042
34.00	4.37042
35.00	4.37042
36.00	4.37042
37.00	4.37042
38.00	4.37042
39.00	4.37042
40.00	4.37042
41.00	4.37042
42.00	4.37042
43.00	4.37042
44.00	4.37042
45.00	4.37042
46.00	4.37042
47.00	4.37042
48.00	4.37042
49.00	4.37042
50.00	4.37042
51.00	4.37042
52.00	4.37042
53.00	4.37042
54.00	4.37042
55.00	4.37042
56.00	4.37042
57.00	4.37042
58.00	4.37042
59.00	4.37042
60.00	4.37042
61.00	4.37042
62.00	4.37042
63.00	4.37042
64.00	4.37042
65.00	4.37042
66.00	4.37042
67.00	4.37042
68.00	4.37042
69.00	4.37042
70.00	4.37042
71.00	4.37042
72.00	4.37042
73.00	4.37042
74.00	4.37042
75.00	4.37042
76.00	4.37042
77.00	4.37042
78.00	4.37042
79.00	4.37042
80.00	4.37042
81.00	4.37042
82.00	4.37042
83.00	4.37042
84.00	4.37042
85.00	4.37042
86.00	4.37042
87.00	4.37042
88.00	4.37042
89.00	4.37042
90.00	4.37042
91.00	4.37042
92.00	4.37042
93.00	4.37042
94.00	4.37042
95.00	4.37042
96.00	4.37042
97.00	4.37042
98.00	4.37042
99.00	4.37042
100.50	4.37042

